Spectral and Energy Efficiency in 3-Way Relay Channels with Circular Message Exchanges

Spectral and energy efficiency in 3-way relay channels are studied in this paper. First, achievable sum rate expressions for 3-way relay channels are derived for different relaying protocols. Moreover, an outer bound for the capacity of the 3-way relay channel is presented. Next, leveraging the derived achievable sum rate expressions, two algorithms for joint power allocation at the users and at the relay are designed so as to maximize the system energy efficiency. Numerical results are provided to corroborate and provide insight on the theoretical findings.

==> DFstepPc.dat <==
             Pc                       DF                       AF          
   1.0000000000000000e+00   3.9566819718775620e-01   1.7162448627748217e-01
   2.0000000000000000e+00   3.1240692314107049e-01   1.7162448627748217e-01
   3.0000000000000000e+00   2.6620088041556117e-01   1.7162448627748217e-01
   4.0000000000000000e+00   2.3528225361228669e-01   1.7162448627748217e-01
   5.0000000000000000e+00   2.1259290362310571e-01   1.7162448627748217e-01
   6.0000000000000000e+00   1.9497688746363462e-01   1.7162448627748217e-01
   7.0000000000000000e+00   1.8078385003897332e-01   1.7162448627748217e-01
   8.0000000000000000e+00   1.6900024350503104e-01   1.7162448627748217e-01
   9.0000000000000000e+00   1.5904497474296914e-01   1.7162448627748217e-01
   1.0000000000000000e+01   1.5046361569286795e-01   1.7162448627748217e-01
   1.1000000000000000e+01   1.4297484901287383e-01   1.7162448627748217e-01
   1.2000000000000000e+01   1.3636600522398953e-01   1.7162448627748217e-01
   1.3000000000000000e+01   1.3047769986860094e-01   1.7162448627748217e-01
   1.4000000000000000e+01   1.2519084803195277e-01   1.7162448627748217e-01
   1.5000000000000000e+01   1.2039611140888032e-01   1.7162448627748217e-01
   1.6000000000000000e+01   1.1605792233408553e-01   1.7162448627748217e-01
   1.7000000000000000e+01   1.1206383964991767e-01   1.7162448627748217e-01
   1.8000000000000000e+01   1.0841892975520317e-01   1.7162448627748217e-01
   1.9000000000000000e+01   1.0504156545821498e-01   1.7162448627748217e-01
   2.0000000000000000e+01   1.0191180131939115e-01   1.7162448627748217e-01
   2.1000000000000000e+01   9.9001443649721743e-02   1.7162448627748217e-01
   2.2000000000000000e+01   9.6286384274409192e-02   1.7162448627748217e-01
   2.3000000000000000e+01   9.3746165937037010e-02   1.7162448627748217e-01
   2.4000000000000000e+01   9.1363527870694988e-02   1.7162448627748217e-01
   2.5000000000000000e+01   8.9122832958837148e-02   1.7162448627748217e-01
   2.6000000000000000e+01   8.7010948481649003e-02   1.7162448627748217e-01
   2.7000000000000000e+01   8.5016366907343571e-02   1.7162448627748217e-01
   2.8000000000000000e+01   8.3128876927009640e-02   1.7162448627748217e-01
   2.9000000000000000e+01   8.1339422424122482e-02   1.7162448627748217e-01
   3.0000000000000000e+01   7.9632959260162270e-02   1.7162448627748217e-01
   3.1000000000000000e+01   7.8023717563868736e-02   1.7162448627748217e-01
   3.2000000000000000e+01   7.6483277051444712e-02   1.7162448627748217e-01
   3.3000000000000000e+01   7.5015181406452261e-02   1.7162448627748217e-01
   3.4000000000000000e+01   7.3612093083674432e-02   1.7162448627748217e-01
   3.5000000000000000e+01   7.2270160577624379e-02   1.7162448627748217e-01
   3.6000000000000000e+01   7.0985671727258962e-02   1.7162448627748217e-01
   3.7000000000000000e+01   6.9754046166684222e-02   1.7162448627748217e-01
   3.8000000000000000e+01   6.8572312528482129e-02   1.7162448627748217e-01
   3.9000000000000000e+01   6.7433568704390476e-02   1.7162448627748217e-01
   4.0000000000000000e+01   6.6345594533318036e-02   1.7162448627748217e-01
   4.1000000000000000e+01   6.5292315811589369e-02   1.7162448627748217e-01
   4.2000000000000000e+01   6.4283378383804504e-02   1.7162448627748217e-01
   4.3000000000000000e+01   6.3308007934507235e-02   1.7162448627748217e-01
   4.4000000000000000e+01   6.2367002195619060e-02   1.7162448627748217e-01
   4.5000000000000000e+01   6.1458446841366157e-02   1.7162448627748217e-01
   4.6000000000000000e+01   6.0580594493620230e-02   1.7162448627748217e-01
   4.7000000000000000e+01   5.9731778925885888e-02   1.7162448627748217e-01
   4.8000000000000000e+01   5.8910564735621604e-02   1.7162448627748217e-01
   4.9000000000000000e+01   5.8115501870703377e-02   1.7162448627748217e-01
   5.0000000000000000e+01   5.7345271049407474e-02   1.7162448627748217e-01


==> out_Pc=1_N=1.dat <==
            SNR                       N                        AF                       DF                    NNC_IFN                  NNC_SND                Outer_Bound      
  -4.0000000000000000e+01   1.0000000000000000e+00   4.3246245360645490e-08   2.1630691387626471e-04   4.3246244916733846e-08   4.3250568727135952e-08   2.1633935180386421e-04
  -3.9950000000000003e+01   1.0000000000000000e+00   4.4253170010622389e-08   2.1881124994605625e-04   4.4253169233780607e-08   4.4257645340641917e-08   2.1884368337407175e-04
  -3.9899999999999999e+01   1.0000000000000000e+00   4.5283534433063899e-08   2.2134457601196539e-04   4.5283533767202630e-08   4.5288167329289582e-08   2.2137699603794577e-04
  -3.9850000000000001e+01   1.0000000000000000e+00   4.6337884329752167e-08   2.2390722755592351e-04   4.6337883663894055e-08   4.6342680172801363e-08   2.2393962496830824e-04
  -3.9799999999999997e+01   1.0000000000000000e+00   4.7416777810744400e-08   2.2649954394055694e-04   4.7416777366894887e-08   4.7421741981128374e-08   2.2653190921030251e-04
  -3.9750000000000000e+01   1.0000000000000000e+00   4.8520786170407166e-08   2.2912186845249177e-04   4.8520785282679110e-08   4.8525924492429972e-08   2.2915419172448925e-04
  -3.9700000000000003e+01   1.0000000000000000e+00   4.9650493442685034e-08   2.3177454834848413e-04   4.9650492110988179e-08   4.9655811906995714e-08   2.3180681943276352e-04
  -3.9649999999999999e+01   1.0000000000000000e+00   5.0806497953896187e-08   2.3445793490138134e-04   5.0806497509999439e-08   5.0812003383328138e-08   2.3449014326409710e-04
  -3.9600000000000001e+01   1.0000000000000000e+00   5.1989411323065889e-08   2.3717238344691120e-04   5.1989410102438247e-08   5.1995110207394467e-08   2.3720451820110437e-04
  -3.9549999999999997e+01   1.0000000000000000e+00   5.3199860347566439e-08   2.3991825342830418e-04   5.3199859792701102e-08   5.3205759120945524e-08   2.3995030332443461e-04
  -3.9500000000000000e+01   1.0000000000000000e+00   5.4438485115610792e-08   2.4269590844773660e-04   5.4438483783940824e-08   5.4444591488241021e-08   2.4272786186398099e-04
  -3.9450000000000003e+01   1.0000000000000000e+00   5.5705941446684202e-08   2.4550571630961322e-04   5.5705940225993079e-08   5.5712262629232891e-08   2.4553756124192228e-04
  -3.9399999999999999e+01   1.0000000000000000e+00   5.7002900335648504e-08   2.4834804907416673e-04   5.7002899891763151e-08   5.7009443483142097e-08   2.4837977312607733e-04
  -3.9350000000000001e+01   1.0000000000000000e+00   5.8330048395573448e-08   2.5122328310139889e-04   5.8330047507807467e-08   5.8336821439676070e-08   2.5125487347359246e-04
  -3.9299999999999997e+01   1.0000000000000000e+00   5.9688087967615958e-08   2.5413179910483785e-04   5.9688087079854755e-08   5.9695098340452668e-08   2.5416324258444240e-04
  -3.9250000000000000e+01   1.0000000000000000e+00   6.1077737452806474e-08   2.5707398220046503e-04   6.1077735899258991e-08   6.1084994639270058e-08   2.5710526515009213e-04
  -3.9200000000000003e+01   1.0000000000000000e+00   6.2499732864453415e-08   2.6005022195646916e-04   6.2499732198639792e-08   6.2507244740180803e-08   2.6008133030298056e-04
  -3.9149999999999999e+01   1.0000000000000000e+00   6.3954826828194362e-08   2.6306091244565995e-04   6.3954825829479493e-08   6.3962602489290197e-08   2.6309183166865708e-04
  -3.9100000000000001e+01   1.0000000000000000e+00   6.5443789024628624e-08   2.6610645229854281e-04   6.5443788247854756e-08   6.5451837844408548e-08   2.6613716741857293e-04
  -3.9049999999999997e+01   1.0000000000000000e+00   6.6967407741573098e-08   2.6918724475289324e-04   6.6967406520935411e-08   6.6975739204102458e-08   2.6921774031936498e-04
  -3.9000000000000000e+01   1.0000000000000000e+00   6.8526489539802055e-08   2.7230369771015197e-04   6.8526488319171396e-08   6.8535113905687303e-08   2.7233395778895355e-04
  -3.8950000000000003e+01   1.0000000000000000e+00   7.0121859140694544e-08   2.7545622378815244e-04   7.0121857920071005e-08   7.0130786392885604e-08   2.7548623194896570e-04
  -3.8899999999999999e+01   1.0000000000000000e+00   7.1754361089291455e-08   2.7864524037417694e-04   7.1754360201570486e-08   7.1763601709838983e-08   2.7867497967747914e-04
  -3.8850000000000001e+01   1.0000000000000000e+00   7.3424858865073795e-08   2.8187116968183596e-04   7.3424857311571350e-08   7.3434424334452280e-08   2.8190062266558307e-04
  -3.8799999999999997e+01   1.0000000000000000e+00   7.5134236988756011e-08   2.8513443880644440e-04   7.5134235657190518e-08   7.5144138176859340e-08   2.8516358747242732e-04
  -3.8750000000000000e+01   1.0000000000000000e+00   7.6883399689106294e-08   2.8843547978055884e-04   7.6883398579475160e-08   7.6893648741629696e-08   2.8846430558042500e-04
  -3.8700000000000003e+01   1.0000000000000000e+00   7.8673272676721713e-08   2.9177472963200679e-04   7.8673270679397999e-08   7.8683881960981428e-08   2.9180321345293939e-04
  -3.8649999999999999e+01   1.0000000000000000e+00   8.0504803253268799e-08   2.9515263044007885e-04   8.0504801810766237e-08   8.0515785358190135e-08   2.9518075259012518e-04
  -3.8600000000000001e+01   1.0000000000000000e+00   8.2378960198752906e-08   2.9856962939521091e-04   8.2378958090493247e-08   8.2390327712935992e-08   2.9859736958825220e-04
  -3.8549999999999997e+01   1.0000000000000000e+00   8.4296735212190391e-08   3.0202617885866139e-04   8.4296733880666483e-08   8.4308502055427240e-08   3.0205351619901430e-04
  -3.8500000000000000e+01   1.0000000000000000e+00   8.6259143242581694e-08   3.0552273642001727e-04   8.6259141467227967e-08   8.6271323500738931e-08   3.0554964938665996e-04
  -3.8450000000000003e+01   1.0000000000000000e+00   8.8267222375986203e-08   3.0905976495752537e-04   8.8267220378726307e-08   8.8279830411951958e-08   3.0908623138793694e-04
  -3.8399999999999999e+01   1.0000000000000000e+00   9.0322035054047995e-08   3.1263773270224490e-04   9.0322033389675754e-08   9.0335085896070158e-08   3.1266372977585202e-04
  -3.8350000000000001e+01   1.0000000000000000e+00   9.2424668737633463e-08   3.1625711329603528e-04   9.2424666518485333e-08   9.2438177968336341e-08   3.1628261751725340e-04
  -3.8299999999999997e+01   1.0000000000000000e+00   9.4576235349863615e-08   3.1991838585686131e-04   9.4576233352643808e-08   9.4590218884310945e-08   3.1994337303772370e-04
  -3.8250000000000000e+01   1.0000000000000000e+00   9.6777873825877503e-08   3.2362203504109614e-04   9.6777871384847782e-08   9.6792348466333806e-08   3.2364648028345875e-04
  -3.8200000000000003e+01   1.0000000000000000e+00   9.9030748224226715e-08   3.2736855110481784e-04   9.9030745006528013e-08   9.9045731438213107e-08   3.2739242878213119e-04
  -3.8149999999999999e+01   1.0000000000000000e+00   1.0133605060932460e-07   3.3115842997342261e-04   1.0133604783546585e-07   1.0135155991934121e-07   3.3118171371206015e-04
  -3.8100000000000001e+01   1.0000000000000000e+00   1.0369500016129019e-07   3.3499217330324068e-04   1.0369499805317248e-07   1.0371105442077015e-07   3.3501483596337281e-04
  -3.8049999999999997e+01   1.0000000000000000e+00   1.0610884550339480e-07   3.3887028854863812e-04   1.0610884272957559e-07   1.0612546350974574e-07   3.3889230220464123e-04
  -3.8000000000000000e+01   1.0000000000000000e+00   1.0857886303507005e-07   3.4279328902911123e-04   1.0857886081603078e-07   1.0859606463918384e-07   3.4281462494950067e-04
  -3.7950000000000003e+01   1.0000000000000000e+00   1.1110635937011066e-07   3.4676169399753843e-04   1.1110635648538077e-07   1.1112416547632075e-07   3.4678232262441456e-04
  -3.7899999999999999e+01   1.0000000000000000e+00   1.1369267155569180e-07   3.5077602870642734e-04   1.1369266878193365e-07   1.1371110256842489e-07   3.5079591963442215e-04
  -3.7850000000000001e+01   1.0000000000000000e+00   1.1633916718035165e-07   3.5483682448064465e-04   1.1633916396281635e-07   1.1635824599976574e-07   3.5485594643535842e-04
  -3.7799999999999997e+01   1.0000000000000000e+00   1.1904724614612151e-07   3.5894461878381405e-04   1.1904724281766199e-07   1.1906699522787763e-07   3.5896293959972837e-04
  -3.7750000000000000e+01   1.0000000000000000e+00   1.2181834144196480e-07   3.6309995529186219e-04   1.2181833766973965e-07   1.2183878340743877e-07   3.6311744188971849e-04
  -3.7700000000000003e+01   1.0000000000000000e+00   1.2465391758721095e-07   3.6730338396272823e-04   1.2465391403690899e-07   1.2467507805262022e-07   3.6732000232635799e-04
  -3.7649999999999999e+01   1.0000000000000000e+00   1.2755547473322547e-07   3.7155546111022572e-04   1.2755547062822109e-07   1.2757737820451539e-07   3.7157117626282038e-04
  -3.7600000000000001e+01   1.0000000000000000e+00   1.3052454755037457e-07   3.7585674947639814e-04   1.3052454400012875e-07   1.3054722008592103e-07   3.7587152545620384e-04
  -3.7549999999999997e+01   1.0000000000000000e+00   1.3356270622289120e-07   3.8020781830636107e-04   1.3356270156323103e-07   1.3358617510060087e-07   3.8022161814178692e-04
  -3.7500000000000000e+01   1.0000000000000000e+00   1.3667155699982419e-07   3.8460924342230396e-04   1.3667155222925853e-07   1.3669585032877513e-07   3.8462202910642765e-04
  -3.7450000000000003e+01   1.0000000000000000e+00   1.3985274418811434e-07   3.8906160730114325e-04   1.3985273908476053e-07   1.3987789052021090e-07   3.8907333976560127e-04
  -3.7399999999999999e+01   1.0000000000000000e+00   1.4310794992663902e-07   3.9356549914900383e-04   1.4310794537803546e-07   1.4313397942146350e-07   3.9357613823725094e-04
  -3.7350000000000001e+01   1.0000000000000000e+00   1.4643889540238940e-07   3.9812151498068373e-04   1.4643889018818044e-07   1.4646583910601346e-07   3.9813101942060740e-04
  -3.7299999999999997e+01   1.0000000000000000e+00   1.4984734195553771e-07   4.0273025769627910e-04   1.4984733607573515e-07   1.4987523163406091e-07   4.0273858507215292e-04
  -3.7250000000000000e+01   1.0000000000000000e+00   1.5333509151870201e-07   4.0739233716212642e-04   1.5333508608270502e-07   1.5336396104493831e-07   4.0739944388588749e-04
  -3.7200000000000003e+01   1.0000000000000000e+00   1.5690398860919978e-07   4.1210837029156711e-04   1.5690398272949916e-07   1.5693387202116969e-07   4.1211421157340115e-04
  -3.7149999999999999e+01   1.0000000000000000e+00   1.6055591999140291e-07   4.1687898112337176e-04   1.6055591433362767e-07   1.6058685254620202e-07   4.1688351094158928e-04
  -3.7100000000000001e+01   1.0000000000000000e+00   1.6429281622489354e-07   4.2170480090780927e-04   1.6429281001248987e-07   1.6432483539704510e-07   4.2170797197799674e-04
  -3.7049999999999997e+01   1.0000000000000000e+00   1.6811665310147223e-07   4.2658646818587945e-04   1.6811664700005941e-07   1.6814979680786358e-07   4.2658823192930805e-04
  -3.7000000000000000e+01   1.0000000000000000e+00   1.7202945197261578e-07   4.3152462887602615e-04   1.7202944564939113e-07   1.7206375896072149e-07   4.3152493538729976e-04
  -3.6950000000000003e+01   1.0000000000000000e+00   1.7603328151890333e-07   4.3651842416335889e-04   1.7603327441920787e-07   1.7606879347444687e-07   4.3651873437143291e-04
  -3.6899999999999999e+01   1.0000000000000000e+00   1.8013025763336118e-07   4.4156997446333614e-04   1.8013024986814184e-07   1.8016701673967687e-07   4.4157028841624224e-04
  -3.6850000000000001e+01   1.0000000000000000e+00   1.8432254663258458e-07   4.4667994690837095e-04   1.8432253864557727e-07   1.8436059690173323e-07   4.4668026465486570e-04
  -3.6799999999999997e+01   1.0000000000000000e+00   1.8861236458498702e-07   4.5184901631742976e-04   1.8861235615433768e-07   1.8865175085928560e-07   4.5184933790703622e-04
  -3.6750000000000000e+01   1.0000000000000000e+00   1.9300197819192670e-07   4.5707786528585844e-04   1.9300196987228741e-07   1.9304274741955805e-07   4.5707819076887040e-04
  -3.6700000000000003e+01   1.0000000000000000e+00   1.9749370821994789e-07   4.6236718427181616e-04   1.9749369868018815e-07   1.9753590895566766e-07   4.6236751369929647e-04
  -3.6649999999999999e+01   1.0000000000000000e+00   2.0208992816281721e-07   4.6771767168878270e-04   2.0208991851222552e-07   2.0213361073424036e-07   4.6771800511260478e-04
  -3.6600000000000001e+01   1.0000000000000000e+00   2.0679306745139558e-07   4.7313003399495170e-04   2.0679305702442384e-07   2.0683828440258509e-07   4.7313037146780123e-04
  -3.6549999999999997e+01   1.0000000000000000e+00   2.1160561177910719e-07   4.7860498578698680e-04   2.1160560090854459e-07   2.1165241615111750e-07   4.7860532736241897e-04
  -3.6500000000000000e+01   1.0000000000000000e+00   2.1653010398181349e-07   4.8414324989106138e-04   2.1653009255674735e-07   2.1657855186385278e-07   4.8414359562346307e-04
  -3.6450000000000003e+01   1.0000000000000000e+00   2.2156914680310700e-07   4.8974555745952145e-04   2.2156913571092471e-07   2.2161929594584152e-07   4.8974590740414356e-04
  -3.6399999999999999e+01   1.0000000000000000e+00   2.2672540255345185e-07   4.9541264806556007e-04   2.2672539046309983e-07   2.2677731247980699e-07   4.9541300227857218e-04
  -3.6350000000000001e+01   1.0000000000000000e+00   2.3200159631855745e-07   5.0114526979845564e-04   2.3200158356281672e-07   2.3205532921094664e-07   5.0114562833691910e-04
  -3.6299999999999997e+01   1.0000000000000000e+00   2.3740051561794575e-07   5.0694417936213566e-04   2.3740050241866860e-07   2.3745613504254172e-07   5.0694454228402449e-04
  -3.6250000000000000e+01   1.0000000000000000e+00   2.4292501305807431e-07   5.1281014217338357e-04   2.4292499974802325e-07   2.4298258568390692e-07   5.1281050953763565e-04
  -3.6200000000000003e+01   1.0000000000000000e+00   2.4857800754314838e-07   5.1874393246323770e-04   2.4857799356774812e-07   2.4863760147817092e-07   5.1874430432976529e-04
  -3.6149999999999999e+01   1.0000000000000000e+00   2.5436248581835424e-07   5.2474633337530488e-04   2.5436247017938948e-07   2.5442417188483541e-07   5.2474670980500837e-04
  -3.6100000000000001e+01   1.0000000000000000e+00   2.6028150323634538e-07   5.3081813706867288e-04   2.6028148748664281e-07   2.6034535580253281e-07   5.3081851812347713e-04
  -3.6049999999999997e+01   1.0000000000000000e+00   2.6633818751804665e-07   5.3696014482233745e-04   2.6633817099213797e-07   2.6640428155876590e-07   5.3696053084669631e-04
  -3.6000000000000000e+01   1.0000000000000000e+00   2.7253573752194363e-07   5.4317316713797510e-04   2.7253571977620534e-07   2.7260415205673471e-07   5.4317355820906240e-04
  -3.5950000000000003e+01   1.0000000000000000e+00   2.7887742667138198e-07   5.4945802384650925e-04   2.7887740881494039e-07   2.7894824393241553e-07   5.4945842004304956e-04
  -3.5899999999999999e+01   1.0000000000000000e+00   2.8536660571589132e-07   5.5581554421354172e-04   2.8536658630694391e-07   2.8543990870775662e-07   5.5581594561589112e-04
  -3.5850000000000001e+01   1.0000000000000000e+00   2.9200670105573781e-07   5.6224656704946204e-04   2.9200668131430037e-07   2.9208257826886884e-07   5.6224697373967393e-04
  -3.5799999999999997e+01   1.0000000000000000e+00   2.9880122060787042e-07   5.6875194081612871e-04   2.9880119942489741e-07   2.9887976152651919e-07   5.6875235287794253e-04
  -3.5750000000000000e+01   1.0000000000000000e+00   3.0575375235144398e-07   5.7533252373934206e-04   3.0575373039239889e-07   3.0583505105793010e-07   5.7533294125826709e-04
  -3.5700000000000003e+01   1.0000000000000000e+00   3.1286796786374888e-07   5.8198918391744333e-04   3.1286794512865375e-07   3.1295212059827517e-07   5.8198960698080209e-04
  -3.5649999999999999e+01   1.0000000000000000e+00   3.2014762463562133e-07   5.8872279943873859e-04   3.2014760034818808e-07   3.2023473218045033e-07   5.8872322813571093e-04
  -3.5600000000000001e+01   1.0000000000000000e+00   3.2759656627922550e-07   5.9553425849165006e-04   3.2759654088309695e-07   3.2768673146309429e-07   5.9553469291333803e-04
  -3.5549999999999997e+01   1.0000000000000000e+00   3.3521872617331331e-07   6.0242445948181041e-04   3.3521870033391352e-07   3.3531205703183404e-07   6.0242489972125123e-04
  -3.5500000000000000e+01   1.0000000000000000e+00   3.4301812911167674e-07   6.0939431114910569e-04   3.4301810205273988e-07   3.4311473672445831e-07   6.0939475730137783e-04
  -3.5450000000000003e+01   1.0000000000000000e+00   3.5099889306197667e-07   6.1644473268453062e-04   3.5099886411816349e-07   3.5109889227316978e-07   6.1644518484679171e-04
  -3.5399999999999999e+01   1.0000000000000000e+00   3.5916523158939365e-07   6.2357665385068500e-04   3.5916520164791288e-07   3.5926874128460365e-07   6.2357711212221131e-04
  -3.5350000000000001e+01   1.0000000000000000e+00   3.6752145594699007e-07   6.3079101510175254e-04   3.6752142412072959e-07   3.6762859955194924e-07   6.3079147958402008e-04
  -3.5299999999999997e+01   1.0000000000000000e+00   3.7607197716546892e-07   6.3808876770616500e-04   3.7607194500696380e-07   3.7618288220208967e-07   6.3808923850292541e-04
  -3.5250000000000000e+01   1.0000000000000000e+00   3.8482130969477413e-07   6.4547087386988551e-04   3.8482127542980029e-07   3.8493610766989254e-07   6.4547135108719794e-04
  -3.5200000000000003e+01   1.0000000000000000e+00   3.9377407127472101e-07   6.5293830686074183e-04   3.9377403445978831e-07   3.9389289950938510e-07   6.5293879060702401e-04
  -3.5149999999999999e+01   1.0000000000000000e+00   4.0293498768417621e-07   6.6049205113530296e-04   4.0293494976088983e-07   4.0305798703998542e-07   6.6049254152145565e-04
  -3.5100000000000001e+01   1.0000000000000000e+00   4.1230889371924291e-07   6.6813310246691994e-04   4.1230885424409916e-07   4.1243621114834414e-07   6.6813359960637313e-04
  -3.5049999999999997e+01   1.0000000000000000e+00   4.2190073716470620e-07   6.7586246807316492e-04   4.2190069602687204e-07   4.2203252360248508e-07   6.7586297208191903e-04
  -3.5000000000000000e+01   1.0000000000000000e+00   4.3171557999255147e-07   6.8368116674808854e-04   4.3171553708119945e-07   4.3185199251942174e-07   6.8368167774480429e-04
  -3.4950000000000003e+01   1.0000000000000000e+00   4.4175860144479348e-07   6.9159022899263547e-04   4.4175855653822153e-07   4.4189980250948701e-07   6.9159074709875435e-04
  -3.4899999999999999e+01   1.0000000000000000e+00   4.5203510144809947e-07   6.9959069715159192e-04   4.5203505432461635e-07   4.5218125881171196e-07   6.9959122249136415e-04
  -3.4850000000000001e+01   1.0000000000000000e+00   4.6255050214260577e-07   7.0768362554296006e-04   4.6255045280228554e-07   4.6270178976508946e-07   7.0768415824359844e-04
  -3.4799999999999997e+01   1.0000000000000000e+00   4.7331035196011915e-07   7.1587008059953688e-04   4.7331030040303709e-07   4.7346695011056725e-07   7.1587062079122752e-04
  -3.4750000000000000e+01   1.0000000000000000e+00   4.8432032781646057e-07   7.2415114100436414e-04   4.8432027260133454e-07   4.8448242229637837e-07   7.2415168882036471e-04
  -3.4700000000000003e+01   1.0000000000000000e+00   4.9558623807905371e-07   7.3252789783159993e-04   4.9558618086908674e-07   4.9575402243921968e-07   7.3252845340835706e-04
  -3.4649999999999999e+01   1.0000000000000000e+00   5.0711402597704047e-07   7.4100145468607647e-04   5.0711396632882373e-07   5.0728769929936691e-07   7.4100201816327366e-04
  -3.4600000000000001e+01   1.0000000000000000e+00   5.1890977267776633e-07   7.4957292784830697e-04   5.1890971036965046e-07   5.1908954173662527e-07   7.4957349936902531e-04
  -3.4549999999999997e+01   1.0000000000000000e+00   5.3097970014051231e-07   7.5824344641541811e-04   5.3097963528346022e-07   5.3116577884763725e-07   7.5824402612616713e-04
  -3.4500000000000000e+01   1.0000000000000000e+00   5.4333017441265659e-07   7.6701415245161958e-04   5.4333010623070805e-07   5.4352278442615183e-07   7.6701474050257853e-04
  -3.4450000000000003e+01   1.0000000000000000e+00   5.5596770958991824e-07   7.7588620113174520e-04   5.5596763752887877e-07   5.5616707959284236e-07   7.7588679767669623e-04
  -3.4399999999999999e+01   1.0000000000000000e+00   5.6889897022334145e-07   7.8486076089242011e-04   5.6889889561368837e-07   5.6910533758584819e-07   7.8486136608894148e-04
  -3.4350000000000001e+01   1.0000000000000000e+00   5.8213077572067812e-07   7.9393901358247945e-04   5.8213069667790045e-07   5.8234438572309073e-07   7.9393962759210948e-04
  -3.4299999999999997e+01   1.0000000000000000e+00   5.9567010341617009e-07   8.0312215461608586e-04   5.9567002093815109e-07   5.9589121035667760e-07   8.0312277760437333e-04
  -3.4250000000000000e+01   1.0000000000000000e+00   6.0952409219340228e-07   8.1241139312648294e-04   6.0952400628027536e-07   6.0975295933165406e-07   8.1241202526309477e-04
  -3.4200000000000003e+01   1.0000000000000000e+00   6.2370004688283270e-07   8.2180795212187074e-04   6.2369995720217248e-07   6.2393694577381833e-07   8.2180859358072314e-04
  -3.4149999999999999e+01   1.0000000000000000e+00   6.3820544110597994e-07   8.3131306864359252e-04   6.3820534710367747e-07   6.3845065387151436e-07   8.3131371960303295e-04
  -3.4100000000000001e+01   1.0000000000000000e+00   6.5304792133766705e-07   8.4092799392574303e-04   6.5304782257049509e-07   6.5330173966758067e-07   8.4092865456867390e-04
  -3.4049999999999997e+01   1.0000000000000000e+00   6.6823531262952261e-07   8.5065399355440546e-04   6.6823520898682413e-07   6.6849803816850949e-07   8.5065466406838248e-04
  -3.4000000000000000e+01   1.0000000000000000e+00   6.8377561945458574e-07   8.6049234763544162e-04   6.8377551182332515e-07   6.8404756496490954e-07   8.6049302821284302e-04
  -3.3950000000000003e+01   1.0000000000000000e+00   6.9967703342303257e-07   8.7044435095392418e-04   6.9967692025156611e-07   6.9995852184106429e-07   8.7044504179214707e-04
  -3.3899999999999999e+01   1.0000000000000000e+00   7.1594793467793523e-07   8.8051131314457445e-04   7.1594781607733371e-07   7.1623930072010619e-07   8.8051201444607266e-04
  -3.3850000000000001e+01   1.0000000000000000e+00   7.3259689827746931e-07   8.9069455885825582e-04   7.3259677402628272e-07   7.3289848877138594e-07   8.9069527083081941e-04
  -3.3799999999999997e+01   1.0000000000000000e+00   7.4963269725005663e-07   9.0099542793421153e-04   7.4963256734852596e-07   7.4994487068968592e-07   9.0099615079099898e-04
  -3.3750000000000000e+01   1.0000000000000000e+00   7.6706430852961524e-07   9.1141527557099479e-04   7.6706417209130314e-07   7.6738743645926042e-07   9.1141600953086152e-04
  -3.3700000000000003e+01   1.0000000000000000e+00   7.8490091645048773e-07   9.2195547250152458e-04   7.8490077436234359e-07   7.8523538279817761e-07   9.2195621778906232e-04
  -3.3649999999999999e+01   1.0000000000000000e+00   8.0315191856805847e-07   9.3261740516841971e-04   8.0315176894620891e-07   8.0349812058601283e-07   9.3261816201422351e-04
  -3.3600000000000001e+01   1.0000000000000000e+00   8.2182692892822272e-07   9.4340247590284543e-04   8.2182677321377496e-07   8.2218527829942626e-07   9.4340324454365041e-04
  -3.3549999999999997e+01   1.0000000000000000e+00   8.4093578610055686e-07   9.5431210310548402e-04   8.4093562207726053e-07   8.4130670893691434e-07   9.5431288378450242e-04
  -3.3500000000000000e+01   1.0000000000000000e+00   8.6048855411626527e-07   9.6534772142691796e-04   8.6048838256026598e-07   8.6087249162165552e-07   9.6534851439372584e-04
  -3.3450000000000003e+01   1.0000000000000000e+00   8.8049553204857403e-07   9.7651078195194079e-04   8.8049535207364576e-07   8.8089294001815755e-07   9.7651158746300305e-04
  -3.3399999999999999e+01   1.0000000000000000e+00   9.0096725616541839e-07   9.8780275238773032e-04   9.0096706865851137e-07   9.0137860775412833e-07   9.8780357070651394e-04
  -3.3350000000000001e+01   1.0000000000000000e+00   9.2191450739942677e-07   9.9888023429009227e-04   9.2191431125272948e-07   9.2234029118038084e-07   9.9888031412108001e-04
  -3.3299999999999997e+01   1.0000000000000000e+00   9.4334831571242307e-07   1.0104264702394930e-03   9.4334810959657108e-07   9.4378903744778620e-07   1.0104265529973563e-03
  -3.3250000000000000e+01   1.0000000000000000e+00   9.6527996634140156e-07   1.0221059345410244e-03   9.6527975047849962e-07   9.6573615025434787e-07   1.0221060202032517e-03
  -3.3200000000000003e+01   1.0000000000000000e+00   9.8772100637428189e-07   1.0339201588346304e-03   9.8772078065399782e-07   9.8819319409374431e-07   1.0339202475036357e-03
  -3.3149999999999999e+01   1.0000000000000000e+00   1.0106832493283574e-06   1.0458706923744247e-03   1.0106830130863360e-06   1.0111720026566951e-06   1.0458707841561117e-03
  -3.3100000000000001e+01   1.0000000000000000e+00   1.0341787826070957e-06   1.0579591020972025e-03   1.0341785345142030e-06   1.0346846819105842e-06   1.0579591971010356e-03
  -3.3049999999999997e+01   1.0000000000000000e+00   1.0582199729594521e-06   1.0701869728184162e-03   1.0582197130162860e-06   1.0587436199909918e-06   1.0701870711568942e-03
  -3.3000000000000000e+01   1.0000000000000000e+00   1.0828194735983295e-06   1.0825559074232696e-03   1.0828192025810991e-06   1.0833614899431564e-06   1.0825560092119684e-03
  -3.2950000000000003e+01   1.0000000000000000e+00   1.1079902303186955e-06   1.0950675270960043e-03   1.1079899456796379e-06   1.1085512599397051e-06   1.0950676324607595e-03
  -3.2899999999999999e+01   1.0000000000000000e+00   1.1337454883881515e-06   1.1077234714936570e-03   1.1337451904603627e-06   1.1343261981765408e-06   1.1077235805545030e-03
  -3.2850000000000001e+01   1.0000000000000000e+00   1.1600987995449836e-06   1.1205253989756555e-03   1.1600984873320397e-06   1.1606998790951966e-06   1.1205255118631858e-03
  -3.2799999999999997e+01   1.0000000000000000e+00   1.1870640287712165e-06   1.1334749868047735e-03   1.1870637021630944e-06   1.1876861924270196e-06   1.1334751036548235e-03
  -3.2750000000000000e+01   1.0000000000000000e+00   1.2146553618376925e-06   1.1465739313596291e-03   1.2146550198380938e-06   1.2152993487437470e-06   1.1465740523087283e-03
  -3.2700000000000003e+01   1.0000000000000000e+00   1.2428873126238880e-06   1.1598239483565161e-03   1.2428869547905226e-06   1.2435538873311439e-06   1.1598240735513159e-03
  -3.2649999999999999e+01   1.0000000000000000e+00   1.2717747305447511e-06   1.1732267730471138e-03   1.2717743562138127e-06   1.2724646857205150e-06   1.1732269026344037e-03
  -3.2600000000000001e+01   1.0000000000000000e+00   1.3013328085275429e-06   1.1867841604602282e-03   1.3013324165921747e-06   1.3020469630677868e-06   1.1867842945941906e-03
  -3.2549999999999997e+01   1.0000000000000000e+00   1.3315770908738259e-06   1.2004978856157594e-03   1.3315766802272712e-06   1.3323162930005417e-06   1.2004980244531833e-03
  -3.2500000000000000e+01   1.0000000000000000e+00   1.3625234806741835e-06   1.2143697437321671e-03   1.3625230504313340e-06   1.3632886083182907e-06   1.2143698874482105e-03
  -3.2450000000000003e+01   1.0000000000000000e+00   1.3941882491018102e-06   1.2284015504814641e-03   1.3941877983776445e-06   1.3949802108397438e-06   1.2284016992432053e-03
  -3.2399999999999999e+01   1.0000000000000000e+00   1.4265880433722561e-06   1.2425951421921326e-03   1.4265875712818417e-06   1.4274077795838431e-06   1.2425952961693397e-03
  -3.2350000000000001e+01   1.0000000000000000e+00   1.4597398950309078e-06   1.2569523760955217e-03   1.4597394012432249e-06   1.4605883797769292e-06   1.2569525354785120e-03
  -3.2299999999999997e+01   1.0000000000000000e+00   1.4936612301186758e-06   1.2714751305461852e-03   1.4936607137489458e-06   1.4945394703597663e-06   1.2714752955213376e-03
  -3.2250000000000000e+01   1.0000000000000000e+00   1.5283698766743062e-06   1.2861653052806260e-03   1.5283693361732943e-06   1.5292789148125679e-06   1.2861654760405010e-03
  -3.2200000000000003e+01   1.0000000000000000e+00   1.5638840744469134e-06   1.3010248216270559e-03   1.5638835082655354e-06   1.5648249906455241e-06   1.3010249983796531e-03
  -3.2149999999999999e+01   1.0000000000000000e+00   1.6002224853783928e-06   1.3160556227678839e-03   1.6002218922999758e-06   1.6011963960597828e-06   1.3160558057211638e-03
  -3.2100000000000001e+01   1.0000000000000000e+00   1.6374042021974275e-06   1.3312596739737694e-03   1.6374035805624318e-06   1.6384122634144629e-06   1.3312598633500256e-03
  -3.2049999999999997e+01   1.0000000000000000e+00   1.6754487581154473e-06   1.3466389628569518e-03   1.6754481081471856e-06   1.6764921665409287e-06   1.3466391588764272e-03
  -3.2000000000000000e+01   1.0000000000000000e+00   1.7143761379563932e-06   1.3621954996058832e-03   1.7143754574418470e-06   1.7154561325366877e-06   1.3621957025026668e-03
  -3.1949999999999999e+01   1.0000000000000000e+00   1.7542067887265168e-06   1.3779313172684910e-03   1.7542060755636322e-06   1.7553246515595869e-06   1.3779315272857476e-03
  -3.1899999999999999e+01   1.0000000000000000e+00   1.7949616284060567e-06   1.3938484719546000e-03   1.7949608814896255e-06   1.7961186856191597e-06   1.3938486893391349e-03
  -3.1850000000000001e+01   1.0000000000000000e+00   1.8366620586103607e-06   1.4099490431327703e-03   1.8366612771675090e-06   1.8378596831752426e-06   1.4099492681467092e-03
  -3.1799999999999997e+01   1.0000000000000000e+00   1.8793299750293433e-06   1.4262351339008588e-03   1.8793291566263595e-06   1.8805695887463244e-06   1.4262353668080222e-03
  -3.1750000000000000e+01   1.0000000000000000e+00   1.9229877788566048e-06   1.4427088711980306e-03   1.9229869220565766e-06   1.9242708523450618e-06   1.4427091122697572e-03
  -3.1699999999999999e+01   1.0000000000000000e+00   1.9676583879898602e-06   1.4593724061293754e-03   1.9676574909131587e-06   1.9689864438894356e-06   1.4593726556611625e-03
  -3.1649999999999999e+01   1.0000000000000000e+00   2.0133652502169061e-06   1.4762279141757974e-03   2.0133643103198066e-06   2.0147398639521487e-06   1.4762281724604615e-03
  -3.1600000000000001e+01   1.0000000000000000e+00   2.0601323528506930e-06   1.4932775955122037e-03   2.0601313698040775e-06   2.0615551554989201e-06   1.4932778628589328e-03
  -3.1549999999999997e+01   1.0000000000000000e+00   2.1079842385567477e-06   1.5105236752605720e-03   2.1079832083780724e-06   2.1094569182759202e-06   1.5105239519822436e-03
  -3.1500000000000000e+01   1.0000000000000000e+00   2.1569460148612562e-06   1.5279684037607026e-03   2.1569449365575522e-06   2.1584703180405655e-06   1.5279686901875525e-03
  -3.1449999999999999e+01   1.0000000000000000e+00   2.2070433695185496e-06   1.5456140568671395e-03   2.2070422407685415e-06   2.2086211047515052e-06   1.5456143533490653e-03
  -3.1399999999999999e+01   1.0000000000000000e+00   2.2583025824375089e-06   1.5634629362260900e-03   2.2583014010309107e-06   2.2599356206195074e-06   1.5634632431106050e-03
  -3.1350000000000001e+01   1.0000000000000000e+00   2.3107505390381154e-06   1.5815173695331226e-03   2.3107493016579487e-06   2.3124408171166947e-06   1.5815176871747975e-03
  -3.1299999999999997e+01   1.0000000000000000e+00   2.3644147458124302e-06   1.5997797108805462e-03   2.3644134509132240e-06   2.3661642686547508e-06   1.5997800396622735e-03
  -3.1250000000000000e+01   1.0000000000000000e+00   2.4193233432188288e-06   1.6182523409853404e-03   2.4193219867094661e-06   2.4211341850910686e-06   1.6182526813062548e-03
  -3.1199999999999999e+01   1.0000000000000000e+00   2.4755051203373124e-06   1.6369376675490590e-03   2.4755036998981580e-06   2.4773794287078414e-06   1.6369380198045054e-03
  -3.1149999999999999e+01   1.0000000000000000e+00   2.5329895302890382e-06   1.6558381254724848e-03   2.5329880432687331e-06   2.5349295273615519e-06   1.6558384900821634e-03
  -3.1100000000000001e+01   1.0000000000000000e+00   2.5918067045380536e-06   1.6749561772453128e-03   2.5918051475108541e-06   2.5938146904442042e-06   1.6749565546415601e-03
  -3.1049999999999997e+01   1.0000000000000000e+00   2.6519874699488069e-06   1.6942943131845812e-03   2.6519858394894264e-06   2.6540658251651144e-06   1.6942947038175546e-03
  -3.1000000000000000e+01   1.0000000000000000e+00   2.7135633631755780e-06   1.7138550517664171e-03   2.7135616558591964e-06   2.7157145511607961e-06   1.7138554561033365e-03
  -3.0949999999999999e+01   1.0000000000000000e+00   2.7765666476961570e-06   1.7336409399656817e-03   2.7765648603197645e-06   2.7787932187450228e-06   1.7336413584842290e-03
  -3.0899999999999999e+01   1.0000000000000000e+00   2.8410303303902108e-06   1.7536545534979214e-03   2.8410284591979469e-06   2.8433349238260512e-06   1.7536549866899347e-03
  -3.0850000000000001e+01   1.0000000000000000e+00   2.9069881786580349e-06   1.7738984972054139e-03   2.9069862203372075e-06   2.9093735254670841e-06   1.7738989455903394e-03
  -3.0799999999999997e+01   1.0000000000000000e+00   2.9744747377472078e-06   1.7943754053413232e-03   2.9744726866618829e-06   2.9769436645950612e-06   1.7943758694582055e-03
  -3.0750000000000000e+01   1.0000000000000000e+00   3.0435253485080226e-06   1.8150879419292661e-03   3.0435232006827882e-06   3.0460807810355394e-06   1.8150884223120045e-03
  -3.0699999999999999e+01   1.0000000000000000e+00   3.1141761646920277e-06   1.8360388009960725e-03   3.1141739160414229e-06   3.1168211310312954e-06   1.8360392982280430e-03
  -3.0649999999999999e+01   1.0000000000000000e+00   3.1864641743296874e-06   1.8572307070279857e-03   3.1864618199943849e-06   3.1892018077335489e-06   1.8572312216900788e-03
  -3.0600000000000001e+01   1.0000000000000000e+00   3.2604272157814886e-06   1.8786664152486701e-03   3.2604247512348003e-06   3.2632607598518693e-06   1.8786669479599035e-03
  -3.0549999999999997e+01   1.0000000000000000e+00   3.3361039984204557e-06   1.9003487119175146e-03   3.3361014180300730e-06   3.3390368097904225e-06   1.9003492633051589e-03
  -3.0500000000000000e+01   1.0000000000000000e+00   3.4135341229660787e-06   1.9222804147345526e-03   3.4135314206580345e-06   3.4165696754188051e-06   1.9222809854687419e-03
  -3.0449999999999999e+01   1.0000000000000000e+00   3.4927581013586577e-06   1.9444643731232134e-03   3.4927552731617559e-06   3.4958999903319904e-06   1.9444649638590550e-03
  -3.0399999999999999e+01   1.0000000000000000e+00   3.5738173777223859e-06   1.9669034686603773e-03   3.5738144157944566e-06   3.5770693240926740e-06   1.9669040801086656e-03
  -3.0350000000000001e+01   1.0000000000000000e+00   3.6567543488677572e-06   1.9896006153477912e-03   3.6567512476907144e-06   3.6601202034510718e-06   1.9896012482270957e-03
  -3.0299999999999997e+01   1.0000000000000000e+00   3.7416123888679156e-06   2.0125587599846275e-03   3.7416091422609334e-06   3.7450961371959825e-06   2.0125594150471747e-03
  -3.0250000000000000e+01   1.0000000000000000e+00   3.8284358669785364e-06   2.0357808825497889e-03   3.8284324672133437e-06   3.8320416340174531e-06   2.0357815605854192e-03
  -3.0199999999999999e+01   1.0000000000000000e+00   3.9172701746078886e-06   2.0592699965854716e-03   3.9172666151740596e-06   3.9210022293089880e-06   2.0592706983834242e-03
  -3.0149999999999999e+01   1.0000000000000000e+00   4.0081617455186684e-06   2.0830291494958113e-03   4.0081580190221273e-06   4.0120245051462073e-06   2.0830298758944110e-03
  -3.0100000000000001e+01   1.0000000000000000e+00   4.1011580820915380e-06   2.1070614229178634e-03   4.1011541811394635e-06   4.1051561198661148e-06   2.1070621747945498e-03
  -3.0049999999999997e+01   1.0000000000000000e+00   4.1963077780269958e-06   2.1313699332226161e-03   4.1963036933478981e-06   4.2004458255133860e-06   2.1313707114524213e-03
  -3.0000000000000000e+01   1.0000000000000000e+00   4.2936605437890999e-06   2.1559578317147531e-03   4.2936562671082753e-06   4.2979434977056256e-06   2.1559586372320058e-03
  -2.9949999999999999e+01   1.0000000000000000e+00   4.3932672319146001e-06   2.1808283051376310e-03   4.3932627544059297e-06   4.3977001609950596e-06   2.1808291388716386e-03
  -2.9899999999999999e+01   1.0000000000000000e+00   4.4951798640665306e-06   2.2059845759937577e-03   4.4951751765737534e-06   4.4997680135420473e-06   2.2059854389649565e-03
  -2.9850000000000001e+01   1.0000000000000000e+00   4.5994516560717942e-06   2.2314299029751656e-03   4.5994467484452193e-06   4.6042004542510589e-06   2.2314307961980883e-03
  -2.9799999999999997e+01   1.0000000000000000e+00   4.7061370466917672e-06   2.2571675813061153e-03   4.7061319077884949e-06   4.7110521115383616e-06   2.2571685058411163e-03
  -2.9750000000000000e+01   1.0000000000000000e+00   4.8152917241540307e-06   2.2832009432057700e-03   4.8152863437176033e-06   4.8203788697502145e-06   2.2832019001365208e-03
  -2.9699999999999999e+01   1.0000000000000000e+00   4.9269726557515351e-06   2.3095333582728089e-03   4.9269670227535769e-06   4.9322378988695310e-06   2.3095343487443652e-03
  -2.9649999999999999e+01   1.0000000000000000e+00   5.0412381163067190e-06   2.3361682337921480e-03   5.0412322191682176e-06   5.0466876841928119e-06   2.3361692589592142e-03
  -2.9600000000000001e+01   1.0000000000000000e+00   5.1581477185952010e-06   2.3631090152765473e-03   5.1581415443023617e-06   5.1637880556449088e-06   2.3631100763719104e-03
  -2.9549999999999997e+01   1.0000000000000000e+00   5.2777624429642085e-06   2.3903591868272233e-03   5.2777559785057065e-06   5.2836002180572716e-06   2.3903602851052977e-03
  -2.9500000000000000e+01   1.0000000000000000e+00   5.4001446687977704e-06   2.4179222715269952e-03   5.4001379010542774e-06   5.4061867842321314e-06   2.4179234082946366e-03
  -2.9449999999999999e+01   1.0000000000000000e+00   5.5253582072745109e-06   2.4458018319158444e-03   5.5253511210294027e-06   5.5316118053199557e-06   2.4458030085207226e-03
  -2.9399999999999999e+01   1.0000000000000000e+00   5.6534683316591142e-06   2.4740014703383936e-03   5.6534609134669796e-06   5.6599408054725888e-06   2.4740026881731702e-03
  -2.9350000000000001e+01   1.0000000000000000e+00   5.7845418146311671e-06   2.5025248294362240e-03   5.7845340468500191e-06   5.7912408131444600e-06   2.5025260899517970e-03
  -2.9299999999999997e+01   1.0000000000000000e+00   5.9186469566248215e-06   2.5313755925545998e-03   5.9186388248207518e-06   5.9255803974955232e-06   2.5313768972353499e-03
  -2.9250000000000000e+01   1.0000000000000000e+00   6.0558536266179987e-06   2.5605574841665924e-03   6.0558451126032499e-06   6.0630297024344387e-06   2.5605588345506435e-03
  -2.9199999999999999e+01   1.0000000000000000e+00   6.1962332930462180e-06   2.5900742704426014e-03   6.1962243796311832e-06   6.2036604829424317e-06   2.5900756681471828e-03
  -2.9149999999999999e+01   1.0000000000000000e+00   6.3398590630736498e-06   2.6199297594444730e-03   6.3398497315255754e-06   6.3475461415213363e-06   2.6199312061134612e-03
  -2.9100000000000001e+01   1.0000000000000000e+00   6.4868057187272609e-06   2.6501278018123968e-03   6.4867959483287619e-06   6.4947617659246789e-06   2.6501292991443657e-03
  -2.9049999999999997e+01   1.0000000000000000e+00   6.6371497545338995e-06   2.6806722910974264e-03   6.6371395253453003e-06   6.6453841678386429e-06   2.6806738408945642e-03
  -2.9000000000000000e+01   1.0000000000000000e+00   6.7909694171003702e-06   2.7115671642864484e-03   6.7909587076398386e-06   6.7994919210200312e-06   2.7115687683731153e-03
  -2.8949999999999999e+01   1.0000000000000000e+00   6.9483447446461478e-06   2.7428164021473154e-03   6.9483335327738189e-06   6.9571654036951100e-06   2.7428180624311277e-03
  -2.8899999999999999e+01   1.0000000000000000e+00   7.1093576081442315e-06   2.7744240298702341e-03   7.1093458698474811e-06   7.1184868364352765e-06   2.7744257483050777e-03
  -2.8850000000000001e+01   1.0000000000000000e+00   7.2740917518591741e-06   2.8063941174542653e-03   7.2740794624680829e-06   7.2835403277695922e-06   2.8063958960871131e-03
  -2.8799999999999997e+01   1.0000000000000000e+00   7.4426328367047490e-06   2.8387307801126848e-03   7.4426199713341353e-06   7.4524119131171052e-06   2.8387326210455063e-03
  -2.8750000000000000e+01   1.0000000000000000e+00   7.6150684833264874e-06   2.8714381788923229e-03   7.6150550137839497e-06   7.6251896027770626e-06   2.8714400842874575e-03
  -2.8699999999999999e+01   1.0000000000000000e+00   7.7914883168953530e-06   2.9045205210349711e-03   7.7914742152158511e-06   7.8019634237327546e-06   2.9045224931772665e-03
  -2.8649999999999999e+01   1.0000000000000000e+00   7.9719840115122709e-06   2.9379820606084835e-03   7.9719692471977238e-06   7.9828254663672463e-06   2.9379841018143437e-03
  -2.8600000000000001e+01   1.0000000000000000e+00   8.1566493383073527e-06   2.9718270988475020e-03   8.1566338810877284e-06   8.1678699319467741e-06   2.9718292115261565e-03
  -2.8549999999999997e+01   1.0000000000000000e+00   8.3455802112685625e-06   3.0060599847795289e-03   8.3455640286730563e-06   8.3571931808697297e-06   3.0060621714476194e-03
  -2.8500000000000000e+01   1.0000000000000000e+00   8.5388747363190692e-06   3.0406851156021702e-03   8.5388577950016085e-06   8.5508937800232227e-06   3.0406873788232877e-03
  -2.8449999999999999e+01   1.0000000000000000e+00   8.7366332617633611e-06   3.0757069373711643e-03   8.7366155255159572e-06   8.7490725542133633e-06   3.0757092798840476e-03
  -2.8399999999999999e+01   1.0000000000000000e+00   8.9389584276711605e-06   3.1111299453746451e-03   8.9389398584182967e-06   8.9518326380229076e-06   3.1111323698911940e-03
  -2.8350000000000001e+01   1.0000000000000000e+00   9.1459552183920773e-06   3.1469586846836783e-03   9.1459357782885570e-06   9.1592795257762098e-06   3.1469611941047659e-03
  -2.8299999999999997e+01   1.0000000000000000e+00   9.3577310155486450e-06   3.1831977507300038e-03   9.3577106633375499e-06   9.3715211288813593e-06   3.1832003479887313e-03
  -2.8250000000000000e+01   1.0000000000000000e+00   9.5743956517262018e-06   3.2198517897089867e-03   9.5743743448369061e-06   9.5886678253140703e-06   3.2198544778730635e-03
  -2.8199999999999999e+01   1.0000000000000000e+00   9.7960614671746025e-06   3.2569254992594466e-03   9.7960391601784000e-06   9.8108325224328679e-06   3.2569282815682293e-03
  -2.8149999999999999e+01   1.0000000000000000e+00   1.0022843364552507e-05   3.2944236289749605e-03   1.0022820011811966e-05   1.0038130707626969e-05   3.2944265086629542e-03
  -2.8100000000000001e+01   1.0000000000000000e+00   1.0254858868002223e-05   3.3323509808425994e-03   1.0254834420140660e-05   1.0270680510964579e-05   3.3323539613298700e-03
  -2.8049999999999997e+01   1.0000000000000000e+00   1.0492228181916737e-05   3.3707124099311842e-03   1.0492202586591863e-05   1.0508602763945753e-05   3.3707154947465413e-03
  -2.8000000000000000e+01   1.0000000000000000e+00   1.0735074251161824e-05   3.4095128247814666e-03   1.0735047455273350e-05   1.0752021060151225e-05   3.4095160175651646e-03
  -2.7949999999999999e+01   1.0000000000000000e+00   1.0983522823522172e-05   3.4487571882639754e-03   1.0983494771226662e-05   1.1001061818776543e-05   3.4487604927783081e-03
  -2.7899999999999999e+01   1.0000000000000000e+00   1.1237702512933796e-05   3.4884505177279314e-03   1.1237673145866411e-05   1.1255854346745447e-05   3.4884539378975087e-03
  -2.7850000000000001e+01   1.0000000000000000e+00   1.1497744862617278e-05   3.5285978858779015e-03   1.1497714118017788e-05   1.1516530907342026e-05   3.5286014257664582e-03
  -2.7799999999999997e+01   1.0000000000000000e+00   1.1763784412851550e-05   3.5692044212990433e-03   1.1763752226102690e-05   1.1783226782947780e-05   3.5692080850776003e-03
  -2.7750000000000000e+01   1.0000000000000000e+00   1.2035958766986558e-05   3.6102753090023498e-03   1.2035925071284139e-05   1.2056080345944680e-05   3.6102791009734857e-03
  -2.7699999999999999e+01   1.0000000000000000e+00   1.2314408661096195e-05   3.6518157908935560e-03   1.2314373386126894e-05   1.2335233129671881e-05   3.6518197155905314e-03
  -2.7649999999999999e+01   1.0000000000000000e+00   1.2599278035061085e-05   3.6938311666418187e-03   1.2599241105460269e-05   1.2620829895794078e-05   3.6938352286217386e-03
  -2.7600000000000001e+01   1.0000000000000000e+00   1.2890714103092739e-05   3.7363267940284119e-03   1.2890675442746483e-05   1.2913018710649536e-05   3.7363309981313609e-03
  -2.7549999999999997e+01   1.0000000000000000e+00   1.3188867428326404e-05   3.7793080895406482e-03   1.3188826955411095e-05   1.3211951019158902e-05   3.7793124407706057e-03
  -2.7500000000000000e+01   1.0000000000000000e+00   1.3493891997839078e-05   3.8227805292712462e-03   1.3493849627249001e-05   1.3517781720261247e-05   3.8227850327228522e-03
  -2.7449999999999999e+01   1.0000000000000000e+00   1.3805945299632192e-05   3.8667496491711240e-03   1.3805900943752749e-05   1.3830669244699724e-05   3.8667543101445320e-03
  -2.7399999999999999e+01   1.0000000000000000e+00   1.4125188401133232e-05   3.9112210459132327e-03   1.4125141966315290e-05   1.4150775636639707e-05   3.9112258699397426e-03
  -2.7350000000000001e+01   1.0000000000000000e+00   1.4451786029101495e-05   3.9562003774045815e-03   1.4451737417868220e-05   1.4478266632335488e-05   3.9562053701452833e-03
  -2.7299999999999997e+01   1.0000000000000000e+00   1.4785906652035280e-05   4.0016933634011579e-03   1.4785855763414670e-05   1.4813311745430814e-05   4.0016985307448037e-03
  -2.7250000000000000e+01   1.0000000000000000e+00   1.5127722564744368e-05   4.0477057862186392e-03   1.5127669291736713e-05   1.5156084351116731e-05   4.0477111343680686e-03
  -2.7199999999999999e+01   1.0000000000000000e+00   1.5477409972548261e-05   4.0942434913718790e-03   1.5477354203230749e-05   1.5506761773770922e-05   4.0942490265821830e-03
  -2.7149999999999999e+01   1.0000000000000000e+00   1.5835149080163867e-05   4.1413123880666165e-03   1.5835090697913420e-05   1.5865525374601548e-05   4.1413181167887381e-03
  -2.7100000000000001e+01   1.0000000000000000e+00   1.6201124180428310e-05   4.1889184501024733e-03   1.6201063062932575e-05   1.6232560643752787e-05   4.1889243791590992e-03
  -2.7049999999999997e+01   1.0000000000000000e+00   1.6575523746046678e-05   4.2370677163561339e-03   1.6575459764535833e-05   1.6608057292568599e-05   4.2370738527791286e-03
  -2.7000000000000000e+01   1.0000000000000000e+00   1.6958540523366845e-05   4.2857662913741469e-03   1.6958473545150137e-05   1.6992209347496792e-05   4.2857726423211834e-03
  -2.6949999999999999e+01   1.0000000000000000e+00   1.7350371627073761e-05   4.3350203462598569e-03   1.7350301511026420e-05   1.7385215250748544e-05   4.3350269192947181e-03
  -2.6899999999999999e+01   1.0000000000000000e+00   1.7751218639101253e-05   4.3848361191898546e-03   1.7751145240514040e-05   1.7787277953332836e-05   4.3848429220411074e-03
  -2.6850000000000001e+01   1.0000000000000000e+00   1.8161287706908408e-05   4.4352199161678705e-03   1.8161210870002359e-05   1.8198605023093597e-05   4.4352269567986182e-03
  -2.6799999999999997e+01   1.0000000000000000e+00   1.8580789645849808e-05   4.4861781116224096e-03   1.8580709210387667e-05   1.8619408742465715e-05   4.4861853984381203e-03
  -2.6750000000000000e+01   1.0000000000000000e+00   1.9009940044420412e-05   4.5377171492053340e-03   1.9009855841856349e-05   1.9049906217584141e-05   4.5377246906540564e-03
  -2.6699999999999999e+01   1.0000000000000000e+00   1.9448959368514356e-05   4.5898435423241393e-03   1.9448871223649655e-05   1.9490319487008817e-05   4.5898513474047385e-03
  -2.6649999999999999e+01   1.0000000000000000e+00   1.9898073072287253e-05   4.6425638751604464e-03   1.9897980800962788e-05   1.9940875628078487e-05   4.6425719530128803e-03
  -2.6600000000000001e+01   1.0000000000000000e+00   2.0357511708017174e-05   4.6958848029335053e-03   2.0357415116568071e-05   2.0401806874756063e-05   4.6958931631181705e-03
  -2.6549999999999997e+01   1.0000000000000000e+00   2.0827511039360361e-05   4.7498130529415742e-03   2.0827409926161980e-05   2.0873350730443923e-05   4.7498217053143915e-03
  -2.6500000000000000e+01   1.0000000000000000e+00   2.1308312158653032e-05   4.8043554252981853e-03   2.1308206312475249e-05   2.1355750085174038e-05   4.8043643799896476e-03
  -2.6449999999999999e+01   1.0000000000000000e+00   2.1800161603518332e-05   4.8595187934132745e-03   2.1800050803421106e-05   2.1849253338978326e-05   4.8595280609748989e-03
  -2.6399999999999999e+01   1.0000000000000000e+00   2.2303311479922743e-05   4.9153101048073347e-03   2.2303195493941771e-05   2.2354114522516433e-05   4.9153196962294617e-03
  -2.6350000000000001e+01   1.0000000000000000e+00   2.2818019583639747e-05   4.9717363820777263e-03   2.2817898169892991e-05   2.2870593423535679e-05   4.9717463085317817e-03
  -2.6299999999999997e+01   1.0000000000000000e+00   2.3344549528583647e-05   5.0288047232430431e-03   2.3344422433957649e-05   2.3398955716346444e-05   5.0288149964336833e-03
  -2.6250000000000000e+01   1.0000000000000000e+00   2.3883170874301953e-05   5.0865223028937730e-03   2.3883037832259184e-05   2.3939473091333346e-05   5.0865329349794484e-03
  -2.6199999999999999e+01   1.0000000000000000e+00   2.4434159258887108e-05   5.1448963725886972e-03   2.4434019992553115e-05   2.4492423392081711e-05   5.1449073760899524e-03
  -2.6149999999999999e+01   1.0000000000000000e+00   2.4997796533336530e-05   5.2039342620194013e-03   2.4997650751878312e-05   2.5058090749879182e-05   5.2039456498746113e-03
  -2.6100000000000001e+01   1.0000000000000000e+00   2.5574370899220261e-05   5.2636433792482918e-03   2.5574218298404706e-05   2.5636765725480578e-05   5.2636551648295987e-03
  -2.6049999999999997e+01   1.0000000000000000e+00   2.6164177048215632e-05   5.3240312120451643e-03   2.6164017309978452e-05   2.6228745450536044e-05   5.3240434092384241e-03
  -2.6000000000000000e+01   1.0000000000000000e+00   2.6767516307015448e-05   5.3851053280042152e-03   2.6767349097601680e-05   2.6834333777082075e-05   5.3851179510548512e-03
  -2.5949999999999999e+01   1.0000000000000000e+00   2.7384696783419599e-05   5.4468733762268184e-03   2.7384521754163106e-05   2.7453841424198701e-05   5.4468864399966318e-03
  -2.5899999999999999e+01   1.0000000000000000e+00   2.8016033516785946e-05   5.5093430871019306e-03   2.8015850302471126e-05   2.8087586131385605e-05   5.5093566070179073e-03
  -2.5850000000000001e+01   1.0000000000000000e+00   2.8661848629530436e-05   5.5725222738556585e-03   2.8661656848842843e-05   2.8735892816004306e-05   5.5725362658661593e-03
  -2.5799999999999997e+01   1.0000000000000000e+00   2.9322471484389171e-05   5.6364188330953425e-03   2.9322270736960314e-05   2.9399093730322719e-05   5.6364333135126192e-03
  -2.5750000000000000e+01   1.0000000000000000e+00   2.9998238844680395e-05   5.7010407455308464e-03   2.9998028712199156e-05   3.0077528627873256e-05   5.7010557313997307e-03
  -2.5699999999999999e+01   1.0000000000000000e+00   3.0689495035685299e-05   5.7663960767389642e-03   3.0689275080592531e-05   3.0771544925759695e-05   5.7664115856955267e-03
  -2.5649999999999999e+01   1.0000000000000000e+00   3.1396592113175387e-05   5.8324929784126147e-03   3.1396361877249848e-05   3.1481497878225070e-05   5.8325090286216784e-03
  -2.5600000000000001e+01   1.0000000000000000e+00   3.2119890031491123e-05   5.8993396884958115e-03   3.2119649035315105e-05   3.2207750747292903e-05   5.8993562988697750e-03
  -2.5549999999999997e+01   1.0000000000000000e+00   3.2859756818735900e-05   5.9669445327058569e-03   3.2859504560393010e-05   3.2950674984470879e-05   5.9669617226667318e-03
  -2.5500000000000000e+01   1.0000000000000000e+00   3.3616568753247499e-05   6.0353159249343057e-03   3.3616304707790153e-05   3.3710650405709035e-05   6.0353337148070629e-03
  -2.5449999999999999e+01   1.0000000000000000e+00   3.4390710544955035e-05   6.1044623680250546e-03   3.4390434162555457e-05   3.4488065382986025e-05   6.1044807783982675e-03
  -2.5399999999999999e+01   1.0000000000000000e+00   3.5182575521493394e-05   6.1743924550773420e-03   3.5182286227242648e-05   3.5283317030104223e-05   6.1744115079158486e-03
  -2.5350000000000001e+01   1.0000000000000000e+00   3.5992565815105933e-05   6.2451148697434556e-03   3.5992263007167379e-05   3.6096811395524210e-05   6.2451345871607179e-03
  -2.5299999999999997e+01   1.0000000000000000e+00   3.6821092557452139e-05   6.3166383878988253e-03   3.6820775605655591e-05   3.6928963661558804e-05   6.3166587930642464e-03
  -2.5250000000000000e+01   1.0000000000000000e+00   3.7668576074837287e-05   6.3889718770985173e-03   3.7668244320371720e-05   3.7780198344474533e-05   6.3889929938832834e-03
  -2.5199999999999999e+01   1.0000000000000000e+00   3.8535446091197750e-05   6.4621242990105382e-03   3.8535098844659348e-05   3.8650949501407299e-05   6.4621461523051756e-03
  -2.5149999999999999e+01   1.0000000000000000e+00   3.9422141932675881e-05   6.5361047093340239e-03   3.9421778471898639e-05   3.9541660938804453e-05   6.5361273247607158e-03
  -2.5100000000000001e+01   1.0000000000000000e+00   4.0329112736946758e-05   6.6109222591654365e-03   4.0328732306151243e-05   4.0452786430764299e-05   6.6109456630958621e-03
  -2.5049999999999997e+01   1.0000000000000000e+00   4.1256817667822793e-05   6.6865861951926758e-03   4.1256419477424089e-05   4.1384789934087464e-05   6.6866104151659563e-03
  -2.5000000000000000e+01   1.0000000000000000e+00   4.2205726134016827e-05   6.7631058613191655e-03   4.2205309356267145e-05   4.2338145816306011e-05   6.7631309255513153e-03
  -2.4949999999999999e+01   1.0000000000000000e+00   4.3176318012589123e-05   6.8404906994853128e-03   4.3175881782157172e-05   4.3313339081037781e-05   6.8561737299153427e-03
  -2.4899999999999999e+01   1.0000000000000000e+00   4.4169083876177424e-05   6.9187502499904689e-03   4.4168627288536139e-05   4.4310865604458988e-05   6.9187770920368869e-03
  -2.4850000000000001e+01   1.0000000000000000e+00   4.5184525226287938e-05   6.9978941528220356e-03   4.5184047331720669e-05   4.5331232372672262e-05   7.0143083175521568e-03
  -2.4799999999999997e+01   1.0000000000000000e+00   4.6223154730867124e-05   7.0779321489903334e-03   4.6222654539107592e-05   4.6374957724878665e-05   7.0779608945839454e-03
  -2.4750000000000000e+01   1.0000000000000000e+00   4.7285496465909912e-05   7.1588740805257007e-03   4.7284972939495506e-05   4.7442571603148160e-05   7.1760532722295678e-03
  -2.4699999999999999e+01   1.0000000000000000e+00   4.8372086164911717e-05   7.2407298917489867e-03   4.8371538217252960e-05   4.8534615807444581e-05   7.2407606756287385e-03
  -2.4649999999999999e+01   1.0000000000000000e+00   4.9483471469562278e-05   7.3235096307672142e-03   4.9482897964986194e-05   4.9651644252262347e-05   7.3414893005121634e-03
  -2.4600000000000001e+01   1.0000000000000000e+00   5.0620212189431404e-05   7.4072234497055793e-03   5.0619611938955330e-05   5.0794223234376400e-05   7.4072564157307520e-03
  -2.4549999999999997e+01   1.0000000000000000e+00   5.1782880563824392e-05   7.4918816056144116e-03   5.1782252323780956e-05   5.1962931702964300e-05   7.4919157199216727e-03
  -2.4500000000000000e+01   1.0000000000000000e+00   5.2972061532348194e-05   7.5774944623813551e-03   5.2971404000823238e-05   5.3158361534535607e-05   7.5775297649049020e-03
  -2.4449999999999999e+01   1.0000000000000000e+00   5.4188353007147822e-05   7.6640724903145442e-03   5.4187664822830435e-05   5.4381117817562299e-05   7.6641090222891450e-03
  -2.4399999999999999e+01   1.0000000000000000e+00   5.5432366155320440e-05   7.7516262679952121e-03   5.5431645892853489e-05   5.5631819136266476e-05   7.7516640718466312e-03
  -2.4350000000000001e+01   1.0000000000000000e+00   5.6704725683261859e-05   7.8401664829232144e-03   5.6703971850676658e-05   5.6911097870278882e-05   7.8402056032357247e-03
  -2.4299999999999997e+01   1.0000000000000000e+00   5.8006070127509485e-05   7.9297039331429949e-03   5.8005281165742779e-05   5.8219600489609025e-05   7.9297444154159298e-03
  -2.4250000000000000e+01   1.0000000000000000e+00   5.9337052155545166e-05   8.0202495263821966e-03   5.9336226432926739e-05   5.9557987865246974e-05   8.0202914176112344e-03
  -2.4199999999999999e+01   1.0000000000000000e+00   6.0698338866673194e-05   8.1118142834394891e-03   6.0697474674076051e-05   6.0926935579435348e-05   8.1118576327983086e-03
  -2.4149999999999999e+01   1.0000000000000000e+00   6.2090612103548400e-05   8.2044093376319894e-03   6.2089707654465348e-05   6.2327134246897034e-05   8.2044541955353534e-03
  -2.4100000000000001e+01   1.0000000000000000e+00   6.3514568767640477e-05   8.2980459358037231e-03   6.3513622192468567e-05   6.3759289839592984e-05   8.2980923547470824e-03
  -2.4049999999999997e+01   1.0000000000000000e+00   6.4970921143296483e-05   8.3927354399952678e-03   6.4969930485705285e-05   6.5224124020710230e-05   8.3927834740173211e-03
  -2.4000000000000000e+01   1.0000000000000000e+00   6.6460397226749781e-05   8.4884893276933465e-03   6.6459360440492240e-05   6.6722374483079450e-05   8.4885390327844191e-03
  -2.3949999999999999e+01   1.0000000000000000e+00   6.7983741061891691e-05   8.5853191941076042e-03   6.7982656005871912e-05   6.8254795299191914e-05   8.5853706282944722e-03
  -2.3899999999999999e+01   1.0000000000000000e+00   6.9541713083852170e-05   8.6832367510567467e-03   6.9540577517091063e-05   6.9822157270964830e-05   8.6832899742531559e-03
  -2.3849999999999998e+01   1.0000000000000000e+00   7.1135090468048853e-05   8.7822538298622469e-03   7.1133902047168933e-05   7.1425248294617412e-05   8.7823089041516016e-03
  -2.3800000000000001e+01   1.0000000000000000e+00   7.2764667488697774e-05   8.8823823817729859e-03   7.2763423761918779e-05   7.3064873727657231e-05   8.8824393709701164e-03
  -2.3750000000000000e+01   1.0000000000000000e+00   7.4431255882475357e-05   8.9836344781688785e-03   7.4429954283945906e-05   7.4741856766612905e-05   8.9836934490066349e-03
  -2.3699999999999999e+01   1.0000000000000000e+00   7.6135685219029523e-05   9.0860223135003342e-03   7.6134323065896219e-05   7.6457038830543425e-05   9.0860833343459450e-03
  -2.3649999999999999e+01   1.0000000000000000e+00   7.7878803282216367e-05   9.1895582032273174e-03   7.7877377765041619e-05   7.8211279953055746e-05   9.1896213451157244e-03
  -2.3599999999999998e+01   1.0000000000000000e+00   7.9661476455565656e-05   9.2942545888097857e-03   7.9659984637814917e-05   8.0005459182936687e-05   9.2943199254769491e-03
  -2.3550000000000001e+01   1.0000000000000000e+00   8.1484590116395915e-05   9.4001240351103462e-03   8.1483028924110630e-05   8.1840474992194885e-05   9.4001916423344847e-03
  -2.3500000000000000e+01   1.0000000000000000e+00   8.3349049039065293e-05   9.5071792336854262e-03   8.3347415257966820e-05   8.3717245693580754e-05   9.5072491899575208e-03
  -2.3449999999999999e+01   1.0000000000000000e+00   8.5255777806205439e-05   9.6154330018412525e-03   8.5254068073135474e-05   8.5636709865394200e-05   9.6155053886865897e-03
  -2.3399999999999999e+01   1.0000000000000000e+00   8.7205721224823952e-05   9.7248982867177130e-03   8.7203932020506249e-05   8.7599826784662705e-05   9.7249731879189977e-03
  -2.3349999999999998e+01   1.0000000000000000e+00   8.9199844756263162e-05   9.8355881630327411e-03   8.9197972399930440e-05   8.9607576870749667e-05   9.8356656658250066e-03
  -2.3300000000000001e+01   1.0000000000000000e+00   9.1239134948934296e-05   9.9475158358298382e-03   9.1237175591330830e-05   9.1660962138341654e-05   9.9475960302278545e-03
  -2.3250000000000000e+01   1.0000000000000000e+00   9.3324599884662713e-05   1.0060694641992973e-02   9.3322549497463738e-05   9.3761006654840130e-05   1.0060777620975405e-02
  -2.3199999999999999e+01   1.0000000000000000e+00   9.5457269630941236e-05   1.0175138049583718e-02   9.5455124000219720e-05   9.5908757015001348e-05   1.0175223909640305e-02
  -2.3149999999999999e+01   1.0000000000000000e+00   9.7638196701745769e-05   1.0290859659675595e-02   9.7635951420253870e-05   9.8105282817870397e-05   1.0290948500498989e-02
  -2.3099999999999998e+01   1.0000000000000000e+00   9.9868456529125660e-05   1.0407873209060153e-02   9.9866106985106316e-05   1.0035167715590659e-04   1.0407965133047327e-02
  -2.3050000000000001e+01   1.0000000000000000e+00   1.0214914794363823e-04   1.0526192568342285e-02   1.0214668931553408e-04   1.0264905711784904e-04   1.0526287682579493e-02
  -2.3000000000000000e+01   1.0000000000000000e+00   1.0448139366430998e-04   1.0645831744390183e-02   1.0447882090612483e-04   1.0499856429298957e-04   1.0645930159041214e-02
  -2.2949999999999999e+01   1.0000000000000000e+00   1.0686634079608355e-04   1.0766804882267699e-02   1.0686364863049333e-04   1.0740136529571483e-04   1.0766906711209168e-02
  -2.2899999999999999e+01   1.0000000000000000e+00   1.0930516134043470e-04   1.0889126265122496e-02   1.0930234424810624e-04   1.0985865229161107e-04   1.0889231626397884e-02
  -2.2849999999999998e+01   1.0000000000000000e+00   1.1179905271362759e-04   1.1012810315526334e-02   1.1179610492147008e-04   1.1237164354039022e-04   1.1012919331086488e-02
  -2.2800000000000001e+01   1.0000000000000000e+00   1.1434923827513217e-04   1.1137871596143285e-02   1.1434615374293977e-04   1.1494158394672657e-04   1.1137984392170439e-02
  -2.2750000000000000e+01   1.0000000000000000e+00   1.1695696786763141e-04   1.1264324811635184e-02   1.1695374027855549e-04   1.1756974562103079e-04   1.1264441518865777e-02
  -2.2699999999999999e+01   1.0000000000000000e+00   1.1962351836526021e-04   1.1392184809595730e-02   1.1962014111184638e-04   1.2025742845658584e-04   1.1392305562920849e-02
  -2.2649999999999999e+01   1.0000000000000000e+00   1.2235019423541290e-04   1.1521466579864184e-02   1.2234666040609950e-04   1.2300596070940369e-04   1.1521591518717688e-02
  -2.2599999999999998e+01   1.0000000000000000e+00   1.2513832810738586e-04   1.1652185258838932e-02   1.2513463047552823e-04   1.2581669959928869e-04   1.1652314527311096e-02
  -2.2550000000000001e+01   1.0000000000000000e+00   1.2798928135753074e-04   1.1784356126917056e-02   1.2798541236132711e-04   1.2869103191487534e-04   1.1784489874483158e-02
  -2.2500000000000000e+01   1.0000000000000000e+00   1.3090444469755332e-04   1.1917994612796917e-02   1.3090039643043152e-04   1.3163037463557073e-04   1.1918132993959218e-02
  -2.2449999999999999e+01   1.0000000000000000e+00   1.3388523878333694e-04   1.2053116291534577e-02   1.3388100297503008e-04   1.3463617556343753e-04   1.2053259465969544e-02
  -2.2399999999999999e+01   1.0000000000000000e+00   1.3693311482787944e-04   1.2189736887957830e-02   1.3692868282998879e-04   1.3770991396669198e-04   1.2189885021561419e-02
  -2.2349999999999998e+01   1.0000000000000000e+00   1.4004955522984677e-04   1.2327872276642421e-02   1.4004491799471039e-04   1.4085310123973895e-04   1.2328025539544457e-02
  -2.2300000000000001e+01   1.0000000000000000e+00   1.4323607421219028e-04   1.2467538483698679e-02   1.4323122227916994e-04   1.4406728157033533e-04   1.2467697052499041e-02
  -2.2250000000000000e+01   1.0000000000000000e+00   1.4649421847308904e-04   1.2608751686579172e-02   1.4648914194827624e-04   1.4735403262368190e-04   1.2608915744735581e-02
  -2.2199999999999999e+01   1.0000000000000000e+00   1.4982556785190514e-04   1.2751528214344748e-02   1.4982025638722040e-04   1.5071496624118646e-04   1.2751697950402933e-02
  -2.2149999999999999e+01   1.0000000000000000e+00   1.5323173600112491e-04   1.2895884553030697e-02   1.5322617877400470e-04   1.5415172914692729e-04   1.2896060162134803e-02
  -2.2099999999999998e+01   1.0000000000000000e+00   1.5671437107921959e-04   1.3041837342413131e-02   1.5670855677332482e-04   1.5766600367305897e-04   1.3042019027672349e-02
  -2.2050000000000001e+01   1.0000000000000000e+00   1.6027515644856047e-04   1.3189403378143968e-02   1.6026907322824863e-04   1.6125950849750321e-04   1.3189591347544685e-02
  -2.2000000000000000e+01   1.0000000000000000e+00   1.6391581139211663e-04   1.3338599611952958e-02   1.6390944688011078e-04   1.6493399939523427e-04   1.3338794081967342e-02
  -2.1949999999999999e+01   1.0000000000000000e+00   1.6763809183978657e-04   1.3489443157222857e-02   1.6763143309338229e-04   1.6869127000462595e-04   1.3489644352168055e-02
  -2.1899999999999999e+01   1.0000000000000000e+00   1.7144379111016646e-04   1.3641951282003361e-02   1.7143682459414087e-04   1.7253315260739566e-04   1.3642159432399182e-02
  -2.1849999999999998e+01   1.0000000000000000e+00   1.7533474066499263e-04   1.3796141418321198e-02   1.7532745222652467e-04   1.7646151892554952e-04   1.3796356763124434e-02
  -2.1800000000000001e+01   1.0000000000000000e+00   1.7931281087728355e-04   1.3952031157342356e-02   1.7930518571498787e-04   1.8047828093158011e-04   1.4018682423633650e-02
  -2.1750000000000000e+01   1.0000000000000000e+00   1.8337991181441551e-04   1.4177658634594571e-02   1.8337193445263977e-04   1.8458539167466050e-04   1.4177816066674696e-02
  -2.1699999999999999e+01   1.0000000000000000e+00   1.8753799403422379e-04   1.4338563472581861e-02   1.8752964829017089e-04   1.8878484612248642e-04   1.4338719644167459e-02
  -2.1649999999999999e+01   1.0000000000000000e+00   1.9178904939762384e-04   1.4501250508387917e-02   1.9178031834952701e-04   1.9307868201711559e-04   1.4501412013706442e-02
  -2.1599999999999998e+01   1.0000000000000000e+00   1.9613511189140224e-04   1.4665745196027504e-02   1.9612597784559281e-04   1.9746898075190429e-04   1.4665912216838614e-02
  -2.1550000000000001e+01   1.0000000000000000e+00   2.0057825847287364e-04   1.4832066753172944e-02   2.0056870292737002e-04   2.0195786825960698e-04   1.4832239475111399e-02
  -2.1500000000000000e+01   1.0000000000000000e+00   2.0512060992161393e-04   1.5000234582079924e-02   2.0511061353293479e-04   2.0654751591856683e-04   1.5000413198176856e-02
  -2.1449999999999999e+01   1.0000000000000000e+00   2.0976433171319227e-04   1.5170268270806883e-02   2.0975387425538136e-04   2.1124014147807360e-04   1.5170452979824028e-02
  -2.1399999999999999e+01   1.0000000000000000e+00   2.1451163490474818e-04   1.5342187594416114e-02   2.1450069523055537e-04   2.1603800999699612e-04   1.5342378602647127e-02
  -2.1349999999999998e+01   1.0000000000000000e+00   2.1936477703684385e-04   1.5516012516956426e-02   2.1935333303534419e-04   2.2094343480291226e-04   1.5516210036134325e-02
  -2.1300000000000001e+01   1.0000000000000000e+00   2.2432606305168725e-04   1.5691763192007640e-02   2.2431409160633816e-04   2.2595877846841913e-04   1.5691967442166662e-02
  -2.1250000000000000e+01   1.0000000000000000e+00   2.2939784622803467e-04   1.5869459965040696e-02   2.2938532316924527e-04   2.3108645380357353e-04   1.5869671172615344e-02
  -2.1199999999999999e+01   1.0000000000000000e+00   2.3458252912983855e-04   1.6049123373152448e-02   2.3456942918982366e-04   2.3632892486825620e-04   1.6049341772472366e-02
  -2.1149999999999999e+01   1.0000000000000000e+00   2.3988256457572649e-04   1.6230774148277772e-02   2.3986886133573496e-04   2.4168870800209707e-04   1.6230999982044667e-02
  -2.1099999999999998e+01   1.0000000000000000e+00   2.4530045662032689e-04   1.6414433217337678e-02   2.4528612246458486e-04   2.4716837287411969e-04   1.6414666735219755e-02
  -2.1050000000000001e+01   1.0000000000000000e+00   2.5083876155720394e-04   1.6600121702335269e-02   2.5082376761074364e-04   2.5277054355069830e-04   1.6600363162931515e-02
  -2.1000000000000000e+01   1.0000000000000000e+00   2.5650008893516056e-04   1.6787860924970231e-02   2.5648440501527112e-04   2.5849789958186912e-04   1.6788110595377798e-02
  -2.0949999999999999e+01   1.0000000000000000e+00   2.6228710259452634e-04   1.6977672405747317e-02   2.6227069714697545e-04   2.6435317710877171e-04   1.6977930561525117e-02
  -2.0899999999999999e+01   1.0000000000000000e+00   2.6820252171937906e-04   1.7169178072240894e-02   2.6818536175954983e-04   2.7033916999046553e-04   1.7169844789208830e-02
  -2.0849999999999998e+01   1.0000000000000000e+00   2.7424912190949450e-04   1.7361943969065374e-02   2.7423117295445940e-04   2.7645873095078150e-04   1.7363875211263310e-02
  -2.0799999999999997e+01   1.0000000000000000e+00   2.8042973626763720e-04   1.7558065697952190e-02   2.8041096227284044e-04   2.8271477274472703e-04   1.7560043962488274e-02
  -2.0750000000000000e+01   1.0000000000000000e+00   2.8674725650726076e-04   1.7756347126344746e-02   2.8672761979480751e-04   2.8911026934653837e-04   1.7758373380643806e-02
  -2.0699999999999999e+01   1.0000000000000000e+00   2.9320463407900364e-04   1.7956810589920980e-02   2.9318409526423914e-04   2.9564825715807031e-04   1.7958886013294015e-02
  -2.0649999999999999e+01   1.0000000000000000e+00   2.9980488131232681e-04   1.8159478808515761e-02   2.9978339922742670e-04   3.0233183624007754e-04   1.8161604607190820e-02
  -2.0599999999999998e+01   1.0000000000000000e+00   3.0655107258183417e-04   1.8364374714536183e-02   3.0652860419556232e-04   3.0916417156119527e-04   1.8366552131561197e-02
  -2.0549999999999997e+01   1.0000000000000000e+00   3.1344634548611725e-04   1.8571521446027889e-02   3.1342284582234087e-04   3.1614849427359117e-04   1.8573751752002390e-02
  -2.0500000000000000e+01   1.0000000000000000e+00   3.2049390205111364e-04   1.8780942353238857e-02   3.2046932410051166e-04   3.2328810300524775e-04   1.8783226849067719e-02
  -2.0449999999999999e+01   1.0000000000000000e+00   3.2769700995095261e-04   1.8993650599029355e-02   3.2767130457862044e-04   3.3058636518183920e-04   1.8995001012170505e-02
  -2.0399999999999999e+01   1.0000000000000000e+00   3.3505900374720168e-04   1.9207713264345613e-02   3.3503211959884935e-04   3.3804671836219525e-04   1.9209098050172596e-02
  -2.0349999999999998e+01   1.0000000000000000e+00   3.4258328615019846e-04   1.9424121746539302e-02   3.4255516955427706e-04   3.4567267160430851e-04   1.9425541981381439e-02
  -2.0299999999999997e+01   1.0000000000000000e+00   3.5027332929906443e-04   1.9642900432281910e-02   3.5024392416195120e-04   3.5346780685035914e-04   1.9644357045047616e-02
  -2.0250000000000000e+01   1.0000000000000000e+00   3.5813267606277466e-04   1.9864073746440603e-02   3.5810192376164383e-04   3.6143578033674825e-04   1.9865567689195503e-02
  -2.0199999999999999e+01   1.0000000000000000e+00   3.6616494136121829e-04   2.0087666336656648e-02   3.6613278062990943e-04   3.6958032402788232e-04   2.0089198587469388e-02
  -2.0149999999999999e+01   1.0000000000000000e+00   3.7437381350709752e-04   2.0313703065725455e-02   3.7434018031992671e-04   3.7790524707276101e-04   2.0315274629184948e-02
  -2.0099999999999998e+01   1.0000000000000000e+00   3.8276305556747032e-04   2.0542209018050327e-02   3.8272788301576681e-04   3.8641443728725948e-04   2.0543820925330223e-02
  -2.0049999999999997e+01   1.0000000000000000e+00   3.9133650674896673e-04   2.0773209498127665e-02   3.9129972491154047e-04   3.9511186266048695e-04   2.0774862808030242e-02
  -2.0000000000000000e+01   1.0000000000000000e+00   4.0009808380117964e-04   2.1006730030114263e-02   4.0005961961301939e-04   4.0400157288551515e-04   2.1008425830390885e-02
  -1.9949999999999999e+01   1.0000000000000000e+00   4.0905178244383722e-04   2.1242796365930634e-02   4.0901155955452118e-04   4.1308770091571915e-04   2.1244535771405799e-02
  -1.9899999999999999e+01   1.0000000000000000e+00   4.1820167881287493e-04   2.1481434476750716e-02   4.1815961744145629e-04   4.2237446454666968e-04   2.1482907698807469e-02
  -1.9849999999999998e+01   1.0000000000000000e+00   4.2755193093183398e-04   2.1722670563319404e-02   4.2750794771385459e-04   4.3186616802286612e-04   2.1723209637463037e-02
  -1.9799999999999997e+01   1.0000000000000000e+00   4.3710678020016081e-04   2.1966531047312225e-02   4.3706078803002851e-04   4.4156720367146139e-04   2.1967088127549939e-02
  -1.9750000000000000e+01   1.0000000000000000e+00   4.4687055290885079e-04   2.2211691012185040e-02   4.4682246077271126e-04   4.5148205356015302e-04   2.2213618392961099e-02
  -1.9699999999999999e+01   1.0000000000000000e+00   4.5684766177296263e-04   2.2460849798497842e-02   4.5679737457775222e-04   4.6161529118599314e-04   2.2462827207067933e-02
  -1.9649999999999999e+01   1.0000000000000000e+00   4.6704260749162052e-04   2.2712713278596124e-02   4.6699002588192505e-04   4.7197158318315114e-04   2.2714741700835882e-02
  -1.9599999999999998e+01   1.0000000000000000e+00   4.7745998032522005e-04   2.2967308453132232e-02   4.7740500049692805e-04   4.8255569106736589e-04   2.2969389231797550e-02
  -1.9549999999999997e+01   1.0000000000000000e+00   4.8810446169881937e-04   2.3224662878044460e-02   4.8804697520162796e-04   4.9337247299790327e-04   2.3226797393308889e-02
  -1.9500000000000000e+01   1.0000000000000000e+00   4.9898082582640639e-04   2.3484804342194413e-02   4.9892071935895427e-04   5.0442688557327507e-04   2.3486994013229297e-02
  -1.9449999999999999e+01   1.0000000000000000e+00   5.1009394135902305e-04   2.3747760864638243e-02   5.1003109655520945e-04   5.1572398565411166e-04   2.3750007162587395e-02
  -1.9399999999999999e+01   1.0000000000000000e+00   5.2144877305375218e-04   2.4013560696573937e-02   5.2138306625923165e-04   5.2726893221072800e-04   2.4015865116648574e-02
  -1.9349999999999998e+01   1.0000000000000000e+00   5.3305038346788849e-04   2.4282232330715452e-02   5.3298168550743518e-04   5.3906698820007574e-04   2.4284596407373148e-02
  -1.9299999999999997e+01   1.0000000000000000e+00   5.4490393467377773e-04   2.4553804484933727e-02   5.4483211060639392e-04   5.5112352247339358e-04   2.4556229796758072e-02
  -1.9250000000000000e+01   1.0000000000000000e+00   5.5701468999945426e-04   2.4828306118794250e-02   5.5693959886945067e-04   5.6344401170948231e-04   2.4830794280989450e-02
  -1.9199999999999999e+01   1.0000000000000000e+00   5.6938801578904270e-04   2.5105766430289469e-02   5.6930951035798834e-04   5.7603404237679707e-04   2.5108319106070358e-02
  -1.9149999999999999e+01   1.0000000000000000e+00   5.8202938319012955e-04   2.5386214850607873e-02   5.8194730966066861e-04   5.8889931272766943e-04   2.5388833745903516e-02
  -1.9099999999999998e+01   1.0000000000000000e+00   5.9494436995960063e-04   2.5669681049010608e-02   5.9485856768982145e-04   6.0204563481730154e-04   2.5672367916516860e-02
  -1.9049999999999997e+01   1.0000000000000000e+00   6.0813866229701263e-04   2.5956194939349655e-02   6.0804896350057178e-04   6.1547893655383072e-04   2.5958951577063575e-02
  -1.9000000000000000e+01   1.0000000000000000e+00   6.2161805669959911e-04   2.6245786667041710e-02   6.2152428613126368e-04   6.2920526377999793e-04   2.6248614922095011e-02
  -1.8949999999999999e+01   1.0000000000000000e+00   6.3538846183957187e-04   2.6538486624234046e-02   6.3529043647038788e-04   6.4323078238043545e-04   2.6541388391303607e-02
  -1.8899999999999999e+01   1.0000000000000000e+00   6.4945590046550897e-04   2.6834325438797730e-02   6.4935342913996692e-04   6.5756178042268359e-04   2.6837302668064170e-02
  -1.8849999999999998e+01   1.0000000000000000e+00   6.6382651132642918e-04   2.7129259664155071e-02   6.6371939441070321e-04   6.7220467032368364e-04   2.7136388672701767e-02
  -1.8799999999999997e+01   1.0000000000000000e+00   6.7850655112019359e-04   2.7427214877442683e-02   6.7839458013246184e-04   6.8716599105185527e-04   2.7438677576185098e-02
  -1.8750000000000000e+01   1.0000000000000000e+00   6.9350239646393918e-04   2.7739750868961272e-02   6.9338535368331487e-04   7.0245241035407982e-04   2.7743151276942823e-02
  -1.8699999999999999e+01   1.0000000000000000e+00   7.0882054588730073e-04   2.8048429185674632e-02   7.0869820395677672e-04   7.1807072701527005e-04   2.8051916719321952e-02
  -1.8649999999999999e+01   1.0000000000000000e+00   7.2446762184871717e-04   2.8360402157546784e-02   7.2433974335556640e-04   7.3402787314913193e-04   2.8363979899716681e-02
  -1.8599999999999998e+01   1.0000000000000000e+00   7.4045037277594079e-04   2.8675702245073108e-02   7.4031670981150339e-04   7.5033091651729035e-04   2.8679372568699960e-02
  -1.8549999999999997e+01   1.0000000000000000e+00   7.5677567512699967e-04   2.8994361760769347e-02   7.5663596883177411e-04   7.6698706288260657e-04   2.8998127102005639e-02
  -1.8500000000000000e+01   1.0000000000000000e+00   7.7345053547541495e-04   2.9316413264038537e-02   7.7330451556516168e-04   7.8400365838574503e-04   2.9320276125699579e-02
  -1.8449999999999999e+01   1.0000000000000000e+00   7.9048209261692694e-04   2.9641889558305962e-02   7.9032947688593221e-04   8.0138819196133126e-04   2.9645852507780568e-02
  -1.8399999999999999e+01   1.0000000000000000e+00   8.0787761969895158e-04   2.9969592424602225e-02   8.0771811350375882e-04   8.1914829777843571e-04   2.9974889365409346e-02
  -1.8349999999999998e+01   1.0000000000000000e+00   8.2564452637143954e-04   3.0301989848873417e-02   8.2547782209352154e-04   8.3729175771455385e-04   3.0307420061807869e-02
  -1.8299999999999997e+01   1.0000000000000000e+00   8.4379036096093548e-04   3.0637911890590515e-02   8.4361613744385615e-04   8.5582650385786522e-04   3.0643478202387359e-02
  -1.8250000000000000e+01   1.0000000000000000e+00   8.6232281266351244e-04   3.0977391778262368e-02   8.6214073463115328e-04   8.7476062104338472e-04   3.0981790976443876e-02
  -1.8199999999999999e+01   1.0000000000000000e+00   8.8124971376283548e-04   3.1320463531615536e-02   8.8105943120743956e-04   8.9410234941647495e-04   3.1324976320814456e-02
  -1.8149999999999999e+01   1.0000000000000000e+00   9.0057904186519641e-04   3.1667161400956718e-02   9.0038018941444203e-04   9.1386008702768634e-04   3.1671791393710215e-02
  -1.8099999999999998e+01   1.0000000000000000e+00   9.2031892215865265e-04   3.2017519894720875e-02   9.2011111841284435e-04   9.3404239245987097e-04   3.2022270182128096e-02
  -1.8049999999999997e+01   1.0000000000000000e+00   9.4047762969026131e-04   3.2370133229766507e-02   9.4026047653331243e-04   9.5465798748391617e-04   3.2376447504701145e-02
  -1.8000000000000000e+01   1.0000000000000000e+00   9.6106359166470037e-04   3.2727884896846693e-02   9.6083667354515884e-04   9.7571575974256849e-04   3.2734358447216352e-02
  -1.7949999999999999e+01   1.0000000000000000e+00   9.8208538976146003e-04   3.3089402212317036e-02   9.8184827294475622e-04   9.9722476546834659e-04   3.3096038322086033e-02
  -1.7899999999999999e+01   1.0000000000000000e+00   1.0035517624723592e-03   3.3454719899479887e-02   1.0033039942632688e-03   1.0191942322303723e-03   3.3461522695703051e-02
  -1.7849999999999998e+01   1.0000000000000000e+00   1.0254716074577644e-03   3.3823873665746795e-02   1.0252127153838617e-03   1.0416335617071247e-03   3.3829279537726041e-02
  -1.7799999999999997e+01   1.0000000000000000e+00   1.0478539839190260e-03   3.4196899463292796e-02   1.0475834748888599e-03   1.0645523324922417e-03   3.4202307328607046e-02
  -1.7750000000000000e+01   1.0000000000000000e+00   1.0707081149924299e-03   3.4572191884729347e-02   1.0704254744122407e-03   1.0879603029293400e-03   3.4568072317440884e-02
  -1.7699999999999999e+01   1.0000000000000000e+00   1.0940433901571102e-03   3.4953033466880473e-02   1.0937480810144220e-03   1.1118674139741400e-03   3.4935488115615337e-02
  -1.7649999999999999e+01   1.0000000000000000e+00   1.1178693676628731e-03   3.5337856559113909e-02   1.1175608295662584e-03   1.1362837920852597e-03   3.5345281085867770e-02
  -1.7599999999999998e+01   1.0000000000000000e+00   1.1421957769688687e-03   3.5726697102919189e-02   1.1418734251600268e-03   1.1612197521440632e-03   3.5734310822434862e-02
  -1.7549999999999997e+01   1.0000000000000000e+00   1.1670325212066687e-03   3.6119592232099450e-02   1.1666957455174253e-03   1.1866858004029594e-03   3.6127398468821334e-02
  -1.7500000000000000e+01   1.0000000000000000e+00   1.1923896796475068e-03   3.6516579321730892e-02   1.1920378434225904e-03   1.2126926374585571e-03   3.6524582988083899e-02
  -1.7449999999999999e+01   1.0000000000000000e+00   1.2182775101926631e-03   3.6915861017120348e-02   1.2179099491669107e-03   1.2392511612545889e-03   3.6925902123435633e-02
  -1.7399999999999999e+01   1.0000000000000000e+00   1.2447064518733286e-03   3.7322002739480442e-02   1.2443224729977360e-03   1.2663724701099861e-03   3.7331358523051195e-02
  -1.7349999999999998e+01   1.0000000000000000e+00   1.2716871273626617e-03   3.7731471554883239e-02   1.2712860075900796e-03   1.2940678657742694e-03   3.7740123031483330e-02
  -1.7299999999999997e+01   1.0000000000000000e+00   1.2992303455009308e-03   3.8144183586873694e-02   1.2988113305156055e-03   1.3223488565050894e-03   3.8154056070081745e-02
  -1.7250000000000000e+01   1.0000000000000000e+00   1.3273471038333592e-03   3.8562154493037445e-02   1.3269094067304046e-03   1.3512271601768106e-03   3.8572274129678390e-02
  -1.7199999999999999e+01   1.0000000000000000e+00   1.3560485911537339e-03   3.8984446334944245e-02   1.3555913910663511e-03   1.3807147074064955e-03   3.8993783537531537e-02
  -1.7149999999999999e+01   1.0000000000000000e+00   1.3853461900629322e-03   3.9410028917004070e-02   1.3848686307288294e-03   1.4108236447094929e-03   3.9420670225150285e-02
  -1.7099999999999998e+01   1.0000000000000000e+00   1.4152514795301877e-03   3.9841054282794615e-02   1.4147526678072611e-03   1.4415663376741463e-03   3.9851962137150247e-02
  -1.7049999999999997e+01   1.0000000000000000e+00   1.4457762374667804e-03   4.0276517862552833e-02   1.4452552417785396e-03   1.4729553741612104e-03   4.0287698122218260e-02
  -1.7000000000000000e+01   1.0000000000000000e+00   1.4769324433013479e-03   4.0715318736639895e-02   1.4763882920279736e-03   1.5050035675238946e-03   4.0726783270165774e-02
  -1.6949999999999999e+01   1.0000000000000000e+00   1.5087322805650645e-03   4.1159750591032197e-02   1.5081639603665258e-03   1.5377239598489008e-03   4.1171501527042881e-02
  -1.6899999999999999e+01   1.0000000000000000e+00   1.5411881394766505e-03   4.1608450177028869e-02   1.5405945935423222e-03   1.5711298252159907e-03   4.1620784429866053e-02
  -1.6849999999999998e+01   1.0000000000000000e+00   1.5743126195330876e-03   4.2061103086623017e-02   1.5736927457714336e-03   1.6052346729803261e-03   4.2073466093127287e-02
  -1.6799999999999997e+01   1.0000000000000000e+00   1.6081185321011832e-03   4.2519299338919313e-02   1.6074711812447953e-03   1.6400522510690049e-03   4.2531971008613577e-02
  -1.6750000000000000e+01   1.0000000000000000e+00   1.6426189030086774e-03   4.2980902646149489e-02   1.6419428766522128e-03   1.6755965492956228e-03   4.2995162311277708e-02
  -1.6699999999999999e+01   1.0000000000000000e+00   1.6778269751360070e-03   4.3448467170305295e-02   1.6771210236916499e-03   1.7118818026944703e-03   4.3463058653070805e-02
  -1.6649999999999999e+01   1.0000000000000000e+00   1.7137562110050833e-03   4.3920792030435155e-02   1.7130190315735672e-03   1.7489224948634811e-03   4.3934443264723864e-02
  -1.6599999999999998e+01   1.0000000000000000e+00   1.7504202953631412e-03   4.4396559141956470e-02   1.7496505295238171e-03   1.7867333613257221e-03   4.4411915542025344e-02
  -1.6549999999999997e+01   1.0000000000000000e+00   1.7878331377633545e-03   4.4878495970707324e-02   1.7870293692741556e-03   1.8253293929040948e-03   4.4894232943845105e-02
  -1.6500000000000000e+01   1.0000000000000000e+00   1.8260088751382473e-03   4.5363899880929544e-02   1.8251696275432109e-03   1.8647258391034304e-03   4.5380040227135959e-02
  -1.6449999999999999e+01   1.0000000000000000e+00   1.8649618743631123e-03   4.5855614549601444e-02   1.8640856085051741e-03   1.9049382115061849e-03   4.5872153503686196e-02
  -1.6399999999999999e+01   1.0000000000000000e+00   1.9047067348124320e-03   4.6351571072063689e-02   1.9037918462498644e-03   1.9459822871756422e-03   4.6369244827088749e-02
  -1.6349999999999998e+01   1.0000000000000000e+00   1.9452582909015264e-03   4.6842123354585825e-02   1.9443031072160781e-03   1.9878741120662713e-03   4.6865525866144245e-02
  -1.6299999999999997e+01   1.0000000000000000e+00   1.9866316146177582e-03   4.7359044900399390e-02   1.9856343926225668e-03   2.0306300044422103e-03   4.7376961147591996e-02
  -1.6250000000000000e+01   1.0000000000000000e+00   2.0288420180336521e-03   4.7869278720267250e-02   2.0278009408693128e-03   2.0742665582965353e-03   4.7889209980133914e-02
  -1.6199999999999999e+01   1.0000000000000000e+00   2.0719050558057474e-03   4.8386181820020684e-02   2.0708182299178056e-03   2.1188006467767338e-03   4.8405004882335963e-02
  -1.6149999999999999e+01   1.0000000000000000e+00   2.1158365276525838e-03   4.8906614134514984e-02   2.1147019796558570e-03   2.1642494256093746e-03   4.8927551304680364e-02
  -1.6099999999999998e+01   1.0000000000000000e+00   2.1606524808115931e-03   4.9433882941733655e-02   2.1594681542299451e-03   2.2106303365242354e-03   4.9455333262879340e-02
  -1.6049999999999997e+01   1.0000000000000000e+00   2.2063692124754102e-03   4.9966003437223551e-02   2.2051329643505901e-03   2.2579611106794250e-03   4.9986687937804496e-02
  -1.6000000000000000e+01   1.0000000000000000e+00   2.2530032721998919e-03   5.0502502699700566e-02   2.2517128695719157e-03   2.3062597720766966e-03   5.0525030125415454e-02
  -1.5949999999999999e+01   1.0000000000000000e+00   2.3005714642866048e-03   5.1045660128070200e-02   2.2992245805352968e-03   2.3555446409747349e-03   5.1068739039762528e-02
  -1.5899999999999999e+01   1.0000000000000000e+00   2.3490908501356332e-03   5.1592368176809712e-02   2.3476850611824432e-03   2.4058343372950928e-03   5.1616040669270981e-02
  -1.5849999999999998e+01   1.0000000000000000e+00   2.3985787505669265e-03   5.2146320579076061e-02   2.3971115309241288e-03   2.4571477840134321e-03   5.2170570655667603e-02
  -1.5799999999999997e+01   1.0000000000000000e+00   2.4490527481054567e-03   5.2704799174384323e-02   2.4475214667773839e-03   2.5095042105445337e-03   5.2729684384529060e-02
  -1.5750000000000000e+01   1.0000000000000000e+00   2.5005306892326687e-03   5.3268763035214030e-02   2.4989326054579010e-03   2.5629231561083180e-03   5.3295192212376191e-02
  -1.5699999999999999e+01   1.0000000000000000e+00   2.5530306865975839e-03   5.3838253751910724e-02   2.5513629454243835e-03   2.6174244730808255e-03   5.3865340344800644e-02
  -1.5649999999999999e+01   1.0000000000000000e+00   2.6065711211843384e-03   5.4413319538179163e-02   2.6048307488811527e-03   2.6730283303275280e-03   5.4441075400316570e-02
  -1.5599999999999998e+01   1.0000000000000000e+00   2.6611706444390920e-03   5.4994000949993772e-02   2.6593545437233169e-03   2.7297552165123883e-03   5.5022443446682570e-02
  -1.5549999999999997e+01   1.0000000000000000e+00   2.7168481803465793e-03   5.5580342569150246e-02   2.7149531254355539e-03   2.7876259433860838e-03   5.5610542460172274e-02
  -1.5500000000000000e+01   1.0000000000000000e+00   2.7736229274595570e-03   5.6156616415309633e-02   2.7716455589305647e-03   2.8466616490442787e-03   5.6203329339760043e-02
  -1.5449999999999999e+01   1.0000000000000000e+00   2.8315143608735752e-03   5.6770107335890718e-02   2.8294511803303667e-03   2.9068838011610250e-03   5.6801882391467190e-02
  -1.5399999999999999e+01   1.0000000000000000e+00   2.8905422341475393e-03   5.7373714446981493e-02   2.8883895986827539e-03   2.9683142001868511e-03   5.7406244308515819e-02
  -1.5349999999999998e+01   1.0000000000000000e+00   2.9507265811646241e-03   5.7983131357225097e-02   2.9484806976115413e-03   3.0309749825133429e-03   5.8017608552114207e-02
  -1.5299999999999997e+01   1.0000000000000000e+00   3.0120877179353272e-03   5.8598424150212589e-02   3.0097446369077956e-03   3.0948886236008390e-03   5.8633749637842708e-02
  -1.5250000000000000e+01   1.0000000000000000e+00   3.0746462443287060e-03   5.9219642661061243e-02   3.0722018540319516e-03   3.1600779410641865e-03   5.9247709455560814e-02
  -1.5199999999999999e+01   1.0000000000000000e+00   3.1384230457443684e-03   5.9846827545135942e-02   3.1358730655548835e-03   3.2265660977170785e-03   5.9883681468655858e-02
  -1.5149999999999999e+01   1.0000000000000000e+00   3.2034392947074245e-03   6.0479720284164713e-02   3.2007792685143466e-03   3.2943766045660837e-03   6.0517846240005148e-02
  -1.5099999999999998e+01   1.0000000000000000e+00   3.2697164523916521e-03   6.1117968127550541e-02   3.2669417416855921e-03   3.3635333237593741e-03   6.1159244602970599e-02
  -1.5049999999999997e+01   1.0000000000000000e+00   3.3372762700631833e-03   6.1763289069422952e-02   3.3343820467761909e-03   3.4340604714774201e-03   6.1805571206914572e-02
  -1.5000000000000000e+01   1.0000000000000000e+00   3.4061407904465097e-03   6.2414755800960509e-02   3.4031220295162004e-03   3.5059826207712846e-03   6.2458059479429673e-02
  -1.4949999999999999e+01   1.0000000000000000e+00   3.4763323490015268e-03   6.3072406749243345e-02   3.4731838206676275e-03   3.5793247043381985e-03   6.3116762851881184e-02
  -1.4899999999999999e+01   1.0000000000000000e+00   3.5478735751154544e-03   6.3736292898161212e-02   3.5445898369264131e-03   3.6541120172319357e-03   6.3781722379292458e-02
  -1.4849999999999998e+01   1.0000000000000000e+00   3.6207873932021439e-03   6.4406454565791887e-02   3.6173627817336681e-03   3.7303702195104205e-03   6.4452984232643562e-02
  -1.4799999999999997e+01   1.0000000000000000e+00   3.6950970237034329e-03   6.5082937457598161e-02   3.6915256459709536e-03   3.8081253388086681e-03   6.5129268037646279e-02
  -1.4750000000000000e+01   1.0000000000000000e+00   3.7708259839955628e-03   6.5765196784372648e-02   3.7671017085521580e-03   3.8874037728368854e-03   6.5816053480067152e-02
  -1.4699999999999999e+01   1.0000000000000000e+00   3.8479980891879891e-03   6.6454130339232031e-02   3.8441145368965234e-03   3.9682322917992509e-03   6.6506526899866664e-02
  -1.4649999999999999e+01   1.0000000000000000e+00   3.9266374528180107e-03   6.7148398886266086e-02   3.9225879872932636e-03   4.0506380407348552e-03   6.7203475569237947e-02
  -1.4599999999999998e+01   1.0000000000000000e+00   4.0067684874316662e-03   6.7846160552467408e-02   4.0025462051320815e-03   4.1346485417607997e-03   6.7906951737644120e-02
  -1.4549999999999997e+01   1.0000000000000000e+00   4.0884159050524286e-03   6.8559446938605606e-02   4.0840136250153173e-03   4.2202916962371852e-03   6.8616995577066589e-02
  -1.4500000000000000e+01   1.0000000000000000e+00   4.1716047175281799e-03   6.9274006759017376e-02   4.1670149707349119e-03   4.3075957868244008e-03   6.9333659697113678e-02
  -1.4449999999999999e+01   1.0000000000000000e+00   4.2563602367550355e-03   6.9995906635491059e-02   4.2515752551181372e-03   4.3965894794493806e-03   7.0056984224506111e-02
  -1.4399999999999999e+01   1.0000000000000000e+00   4.3427080747745969e-03   7.0724480285078314e-02   4.3377197797291860e-03   4.4873018251627775e-03   7.0787015450224242e-02
  -1.4349999999999998e+01   1.0000000000000000e+00   4.4306741437387959e-03   7.1452973611644779e-02   4.4254741344276829e-03   4.5797622618863670e-03   7.1523908133781122e-02
  -1.4299999999999997e+01   1.0000000000000000e+00   4.5202846557380657e-03   7.2199972864324669e-02   4.5148641967765355e-03   4.6740006160511174e-03   7.2267299967611581e-02
  -1.4250000000000000e+01   1.0000000000000000e+00   4.6115661224881335e-03   7.2948802973667154e-02   4.6059161312993454e-03   4.7700471041139374e-03   7.3017713669764991e-02
  -1.4199999999999999e+01   1.0000000000000000e+00   4.7045453548739654e-03   7.3697300066100688e-02   4.6986563885772232e-03   4.8679323339492755e-03   7.3775942763191771e-02
  -1.4149999999999999e+01   1.0000000000000000e+00   4.7992494623412246e-03   7.4465067352683448e-02   4.7931117041769703e-03   4.9676873061166461e-03   7.4540187598464772e-02
  -1.4099999999999998e+01   1.0000000000000000e+00   4.8957058521368613e-03   7.5234530664633648e-02   4.8893090974199338e-03   5.0693434149924575e-03   7.5311407450362605e-02
  -1.4049999999999997e+01   1.0000000000000000e+00   4.9939422283870700e-03   7.6003295434910842e-02   4.9872758699719922e-03   5.1729324497651790e-03   7.6089643381408029e-02
  -1.4000000000000000e+01   1.0000000000000000e+00   5.0939865910158508e-03   7.6792237447474321e-02   5.0870396042516997e-03   5.2784865952834013e-03   7.6874941218279133e-02
  -1.3949999999999999e+01   1.0000000000000000e+00   5.1958672344921781e-03   7.7582716887419592e-02   5.1886281616625807e-03   5.3860384327615142e-03   7.7667322656002152e-02
  -1.3899999999999999e+01   1.0000000000000000e+00   5.2996127464070807e-03   7.8379208252859309e-02   5.2920696806336839e-03   5.4956209403248003e-03   7.8466624677534319e-02
  -1.3849999999999998e+01   1.0000000000000000e+00   5.4052520058722022e-03   7.9182803964759393e-02   5.3973925744619207e-03   5.6072674933992320e-03   7.9272539531167530e-02
  -1.3799999999999997e+01   1.0000000000000000e+00   5.5128141817352956e-03   7.9993541569022414e-02   5.5046255289631701e-03   5.7210118649356828e-03   8.0086492456791281e-02
  -1.3750000000000000e+01   1.0000000000000000e+00   5.6223287306101872e-03   8.0811441142515733e-02   5.6137974999125838e-03   5.8368882254622211e-03   8.0907720353352502e-02
  -1.3699999999999999e+01   1.0000000000000000e+00   5.7338253947158023e-03   8.1636586912820525e-02   5.7249377102818267e-03   5.9549311429618317e-03   8.1736274523398766e-02
  -1.3649999999999999e+01   1.0000000000000000e+00   5.8473341995140598e-03   8.2468999172727805e-02   5.8380756472562112e-03   6.0751755825676984e-03   8.2572191192022873e-02
  -1.3599999999999998e+01   1.0000000000000000e+00   5.9628854511527482e-03   8.3308710309046546e-02   5.9532410590341783e-03   6.1976569060705590e-03   8.3415515081208327e-02
  -1.3549999999999997e+01   1.0000000000000000e+00   6.0805097336972735e-03   8.4155771225848594e-02   6.0704639514054274e-03   6.3224108712346110e-03   8.4263966538691712e-02
  -1.3500000000000000e+01   1.0000000000000000e+00   6.2002379061530432e-03   8.5006669567818022e-02   6.1897745840927302e-03   6.4494736309100194e-03   8.5123696756564921e-02
  -1.3449999999999999e+01   1.0000000000000000e+00   6.3221010992714141e-03   8.5872892349531271e-02   6.3112034668593693e-03   6.5788817319455094e-03   8.5988314584365899e-02
  -1.3399999999999999e+01   1.0000000000000000e+00   6.4461307121357891e-03   8.6740977012584319e-02   6.4347813553833578e-03   6.7106721138845450e-03   8.6861296975188157e-02
  -1.3349999999999998e+01   1.0000000000000000e+00   6.5723584085199743e-03   8.7617789808251981e-02   6.5605392468723496e-03   6.8448821074490645e-03   8.7742437821165337e-02
  -1.3299999999999997e+01   1.0000000000000000e+00   6.7008161130183803e-03   8.8502151160992776e-02   6.6885083754418262e-03   6.9815494327938659e-03   8.8628722325363368e-02
  -1.3250000000000000e+01   1.0000000000000000e+00   6.8315360069381992e-03   8.9394090986015334e-02   6.8187202072221131e-03   7.1207121975388104e-03   8.9526373236423706e-02
  -1.3199999999999999e+01   1.0000000000000000e+00   6.9645505239541881e-03   9.0293615303393152e-02   6.9512064352147754e-03   7.2624088945570462e-03   9.0430034674583035e-02
  -1.3149999999999999e+01   1.0000000000000000e+00   7.0998923455155476e-03   9.1199458204615849e-02   7.0859989738778252e-03   7.4066783995287875e-03   9.1340377591358754e-02
  -1.3099999999999998e+01   1.0000000000000000e+00   7.2375943960053899e-03   9.2114208603556916e-02   7.2231299534395036e-03   7.5535599682406166e-03   9.2259900660923835e-02
  -1.3049999999999997e+01   1.0000000000000000e+00   7.3776898376442671e-03   9.3036792188099071e-02   7.3626317139306235e-03   7.7030932336340984e-03   9.3187312264603459e-02
  -1.3000000000000000e+01   1.0000000000000000e+00   7.5202120651357337e-03   9.3966774145023593e-02   7.5045367989411468e-03   7.8553182025913309e-03   9.4121096563842377e-02
  -1.2949999999999999e+01   1.0000000000000000e+00   7.6651947000459407e-03   9.4903560657769212e-02   7.6488779490846400e-03   8.0102752524551114e-03   9.5064286221989078e-02
  -1.2899999999999999e+01   1.0000000000000000e+00   7.8126715849190925e-03   9.5849486766484790e-02   7.7956880951733972e-03   8.1680051272729048e-03   9.6013877958822935e-02
  -1.2849999999999998e+01   1.0000000000000000e+00   7.9626767771153063e-03   9.6801627987977187e-02   7.9450003510927198e-03   8.3285489337630320e-03   9.6973014693829795e-02
  -1.2799999999999997e+01   1.0000000000000000e+00   8.1152445423733951e-03   9.7763279190234711e-02   8.0968480063756555e-03   8.4919481369931053e-03   9.7934036442914152e-02
  -1.2750000000000000e+01   1.0000000000000000e+00   8.2704093480938951e-03   9.8731597530099663e-02   8.2512645184715846e-03   8.6582445557664145e-03   9.8913621078941735e-02
  -1.2699999999999999e+01   1.0000000000000000e+00   8.4282058563324627e-03   9.9708627814168421e-02   8.4082835046974287e-03   8.8274803577090329e-03   9.9895274426109126e-02
  -1.2649999999999999e+01   1.0000000000000000e+00   8.5886689165061338e-03   1.0068752206886604e-01   8.5679387338851963e-03   8.9996980540509239e-03   1.0088510381631771e-01
  -1.2599999999999998e+01   1.0000000000000000e+00   8.7518335578048324e-03   1.0168580825789207e-01   8.7302641176920919e-03   9.1749404940962495e-03   1.0188457451012690e-01
  -1.2549999999999997e+01   1.0000000000000000e+00   8.9177349813028672e-03   1.0268553128896929e-01   8.8952937016008697e-03   9.3532508593751253e-03   1.0289149307873303e-01
  -1.2500000000000000e+01   1.0000000000000000e+00   9.0864085517723993e-03   1.0369428792922608e-01   9.0630616555805177e-03   9.5346726574711688e-03   1.0390662269750436e-01
  -1.2449999999999999e+01   1.0000000000000000e+00   9.2578897891864766e-03   1.0471087785441340e-01   9.2336022644220351e-03   9.7192497155180555e-03   1.0492937956660674e-01
  -1.2399999999999999e+01   1.0000000000000000e+00   9.4322143599174027e-03   1.0573500921939055e-01   9.4069499177280476e-03   9.9070261733598605e-03   1.0596066250751840e-01
  -1.2349999999999998e+01   1.0000000000000000e+00   9.6094180676187559e-03   1.0676695297432129e-01   9.5831390995720304e-03   1.0098046476370580e-02   1.0699879752210956e-01
  -1.2299999999999997e+01   1.0000000000000000e+00   9.7895368437928097e-03   1.0780474477672286e-01   9.7622043778030528e-03   1.0292355367920201e-02   1.0804789185950794e-01
  -1.2250000000000000e+01   1.0000000000000000e+00   9.9726067380392740e-03   1.0885621292299945e-01   9.9441803930081264e-03   1.0489997881490701e-02   1.0910352413023111e-01
  -1.2199999999999999e+01   1.0000000000000000e+00   1.0158663907980023e-02   1.0991320884111190e-01   1.0129101847122516e-02   1.0691019332429261e-02   1.1016179175757453e-01
  -1.2149999999999999e+01   1.0000000000000000e+00   1.0347744608860242e-02   1.1097721185304305e-01   1.0317003491682178e-02   1.0895465309335630e-02   1.1124108643246547e-01
  -1.2099999999999998e+01   1.0000000000000000e+00   1.0539885182821491e-02   1.1204403844561582e-01   1.0507920115725248e-02   1.1103381665077097e-02   1.1232211537356253e-01
  -1.2049999999999997e+01   1.0000000000000000e+00   1.0735122047843356e-02   1.1313195839902504e-01   1.0701886533326732e-02   1.1314814507426709e-02   1.1341190608690727e-01
  -1.2000000000000000e+01   1.0000000000000000e+00   1.0933491686354640e-02   1.1421402146812322e-01   1.0898937570776502e-02   1.1529810189318581e-02   1.1451022702713759e-01
  -1.1949999999999999e+01   1.0000000000000000e+00   1.1135030633507691e-02   1.1531768264108430e-01   1.1099108053383114e-02   1.1748415298712581e-02   1.1561647351575520e-01
  -1.1899999999999999e+01   1.0000000000000000e+00   1.1339775465117129e-02   1.1642386529690499e-01   1.1302432791925537e-02   1.1970676648069131e-02   1.1673132959411621e-01
  -1.1849999999999998e+01   1.0000000000000000e+00   1.1547762785261489e-02   1.1753774460822428e-01   1.1508946568721158e-02   1.2196641263422231e-02   1.1785130924179989e-01
  -1.1799999999999997e+01   1.0000000000000000e+00   1.1759029213543278e-02   1.1866025773968346e-01   1.1718684123333786e-02   1.2426356373053159e-02   1.1898633225590918e-01
  -1.1750000000000000e+01   1.0000000000000000e+00   1.1973611372010352e-02   1.1978985351549362e-01   1.1931680137906079e-02   1.2659869395749533e-02   1.2012679299223408e-01
  -1.1699999999999999e+01   1.0000000000000000e+00   1.2191545871734667e-02   1.2092708638251549e-01   1.2147969222117543e-02   1.2897227928659350e-02   1.2127584698175646e-01
  -1.1649999999999999e+01   1.0000000000000000e+00   1.2412869299047082e-02   1.2207527190133184e-01   1.2367585897775443e-02   1.3138479734722999e-02   1.2243007599011752e-01
  -1.1599999999999998e+01   1.0000000000000000e+00   1.2637618201433876e-02   1.2323038633291447e-01   1.2590564583027937e-02   1.3383672729686328e-02   1.2359960761241529e-01
  -1.1549999999999997e+01   1.0000000000000000e+00   1.2865829073086230e-02   1.2439224848505492e-01   1.2816939576201437e-02   1.3632854968687351e-02   1.2477461256547137e-01
  -1.1500000000000000e+01   1.0000000000000000e+00   1.3097538340108269e-02   1.2556463949227228e-01   1.3046745039273652e-02   1.3886074632417967e-02   1.2595826207645097e-01
  -1.1449999999999999e+01   1.0000000000000000e+00   1.3332782345384082e-02   1.2674514943306764e-01   1.3280014980959183e-02   1.4143380012846622e-02   1.2714922424385600e-01
  -1.1399999999999999e+01   1.0000000000000000e+00   1.3571597333103105e-02   1.2793358956129336e-01   1.3516783239440843e-02   1.4404819498514675e-02   1.2835025402736180e-01
  -1.1349999999999998e+01   1.0000000000000000e+00   1.3814019432943239e-02   1.2912909045493579e-01   1.3757083464716288e-02   1.4670441559386337e-02   1.2955995860123318e-01
  -1.1299999999999997e+01   1.0000000000000000e+00   1.4060084643917069e-02   1.3033373123542402e-01   1.4000949100582723e-02   1.4940294731262268e-02   1.3077578505278001e-01
  -1.1250000000000000e+01   1.0000000000000000e+00   1.4309828817881431e-02   1.3154685178323042e-01   1.4248413366248980e-02   1.5214427599749806e-02   1.3200416540771329e-01
  -1.1199999999999999e+01   1.0000000000000000e+00   1.4563287642708644e-02   1.3276854505333885e-01   1.4499509237593184e-02   1.5492888783784508e-02   1.3323862241699580e-01
  -1.1149999999999999e+01   1.0000000000000000e+00   1.4820496625129236e-02   1.3399858622062960e-01   1.4754269428044375e-02   1.5775726918708752e-02   1.3448332980936337e-01
  -1.1099999999999998e+01   1.0000000000000000e+00   1.5081491073240806e-02   1.3523546019478708e-01   1.5012726369120629e-02   1.6062990638897452e-02   1.3573514823314792e-01
  -1.1049999999999997e+01   1.0000000000000000e+00   1.5346306078692975e-02   1.3648195769065602e-01   1.5274912190598835e-02   1.6354728559935881e-02   1.3699686663312302e-01
  -1.1000000000000000e+01   1.0000000000000000e+00   1.5614976498547472e-02   1.3773508462899162e-01   1.5540858700338717e-02   1.6650989260347457e-02   1.3826660203728294e-01
  -1.0949999999999999e+01   1.0000000000000000e+00   1.5887536936819845e-02   1.3899872050653539e-01   1.5810597363765638e-02   1.6951821262867810e-02   1.3954068538402822e-01
  -1.0899999999999999e+01   1.0000000000000000e+00   1.6164021725703918e-02   1.4026822740816736e-01   1.6084159282999777e-02   1.7257273015269310e-02   1.4083221874979854e-01
  -1.0849999999999998e+01   1.0000000000000000e+00   1.6444464906488449e-02   1.4154741028157089e-01   1.6361575175660881e-02   1.7567392870733372e-02   1.4212779007825072e-01
  -1.0799999999999997e+01   1.0000000000000000e+00   1.6728900210165678e-02   1.4283535165415395e-01   1.6642875353329565e-02   1.7882229067772554e-02   1.4343389162454731e-01
  -1.0750000000000000e+01   1.0000000000000000e+00   1.7017361037741874e-02   1.4413015888074429e-01   1.6928089699699621e-02   1.8201829709702327e-02   1.4474667548345205e-01
  -1.0699999999999999e+01   1.0000000000000000e+00   1.7309880440252078e-02   1.4543351841420438e-01   1.7217247648392969e-02   1.8526242743665388e-02   1.4606883264250312e-01
  -1.0649999999999999e+01   1.0000000000000000e+00   1.7606491098487147e-02   1.4674461246020834e-01   1.7510378160483363e-02   1.8855515939208773e-02   1.4739859313678041e-01
  -1.0599999999999998e+01   1.0000000000000000e+00   1.7907225302440828e-02   1.4806362285028341e-01   1.7807509701704364e-02   1.9189696866419012e-02   1.4873837521338290e-01
  -1.0549999999999997e+01   1.0000000000000000e+00   1.8212114930479958e-02   1.4939089501840125e-01   1.8108670219364593e-02   1.9528832873610954e-02   1.5008638734001367e-01
  -1.0500000000000000e+01   1.0000000000000000e+00   1.8521191428250636e-02   1.5072788176042640e-01   1.8413887118979105e-02   1.9872971064582922e-02   1.5144309074301385e-01
  -1.0449999999999999e+01   1.0000000000000000e+00   1.8834485787324079e-02   1.5207135633699656e-01   1.8723187240621844e-02   2.0222158275435668e-02   1.5280649255505038e-01
  -1.0399999999999999e+01   1.0000000000000000e+00   1.9152028523591897e-02   1.5342191777709582e-01   1.9036596835012881e-02   2.0576441050960025e-02   1.5417886718931451e-01
  -1.0349999999999998e+01   1.0000000000000000e+00   1.9473849655421625e-02   1.5478233114752077e-01   1.9354141539340879e-02   2.0935865620597162e-02   1.5556319852813652e-01
  -1.0299999999999997e+01   1.0000000000000000e+00   1.9799978681577648e-02   1.5614937154445521e-01   1.9675846352849136e-02   2.1300477873980827e-02   1.5695462097883722e-01
  -1.0250000000000000e+01   1.0000000000000000e+00   2.0130444558920487e-02   1.5752497460394449e-01   2.0001735612175272e-02   2.1670323336060851e-02   1.5835252129921226e-01
  -1.0199999999999999e+01   1.0000000000000000e+00   2.0465275679894826e-02   1.5890783194310262e-01   2.0331832966477587e-02   2.2045447141819122e-02   1.5976087275868617e-01
  -1.0149999999999999e+01   1.0000000000000000e+00   2.0804499849813415e-02   1.6029794254264265e-01   2.0666161352337689e-02   2.2425894010579591e-02   1.6117739204588533e-01
  -1.0099999999999998e+01   1.0000000000000000e+00   2.1148144263953114e-02   1.6169786628121613e-01   2.1004742968475380e-02   2.2811708219926310e-02   1.6260175706994723e-01
  -1.0049999999999997e+01   1.0000000000000000e+00   2.1496235484466768e-02   1.6310296403980382e-01   2.1347599250271295e-02   2.3202933579229271e-02   1.6403482405310785e-01
  -1.0000000000000000e+01   1.0000000000000000e+00   2.1848799417134475e-02   1.6451785449597814e-01   2.1694750844114184e-02   2.3599613402789796e-02   1.6547536708994773e-01
  -9.9500000000000028e+00   1.0000000000000000e+00   2.2205861287953054e-02   1.6594003110873548e-01   2.2046217581600788e-02   2.4001790482617708e-02   1.6692665796197087e-01
  -9.9000000000000021e+00   1.0000000000000000e+00   2.2567445619588022e-02   1.6736599795244919e-01   2.2402018453581567e-02   2.4409507060841388e-02   1.6838411464687647e-01
  -9.8500000000000014e+00   1.0000000000000000e+00   2.2933576207693707e-02   1.6880559375549523e-01   2.2762171584088425e-02   2.4822804801768510e-02   1.6985021304509865e-01
  -9.8000000000000007e+00   1.0000000000000000e+00   2.3304276097119603e-02   1.7024834592056873e-01   2.3126694204140812e-02   2.5241724763601009e-02   1.7132661476034830e-01
  -9.7500000000000000e+00   1.0000000000000000e+00   2.3679567558015185e-02   1.7169992859838701e-01   2.3495602625465146e-02   2.5666307369821000e-02   1.7280766420708960e-01
  -9.7000000000000028e+00   1.0000000000000000e+00   2.4059472061846755e-02   1.7315990507493861e-01   2.3868912214125983e-02   2.6096592380255055e-02   1.7429952494674320e-01
  -9.6500000000000021e+00   1.0000000000000000e+00   2.4444010257344058e-02   1.7462586163473293e-01   2.4246637364111326e-02   2.6532618861830094e-02   1.7579857159752132e-01
  -9.6000000000000014e+00   1.0000000000000000e+00   2.4833201946389809e-02   1.7610025579384569e-01   2.4628791470853596e-02   2.6974425159034372e-02   1.7730583290786553e-01
  -9.5500000000000007e+00   1.0000000000000000e+00   2.5227066059868235e-02   1.7757979540466348e-01   2.5015386904744075e-02   2.7422048864093638e-02   1.7882115571383736e-01
  -9.5000000000000000e+00   1.0000000000000000e+00   2.5625620633488791e-02   1.7906629011554034e-01   2.5406434984630955e-02   2.7875526786881759e-02   1.8034471225773871e-01
  -9.4500000000000028e+00   1.0000000000000000e+00   2.6028882783602804e-02   1.8055856266864714e-01   2.5801945951332120e-02   2.8334894924573990e-02   1.8187633292583330e-01
  -9.4000000000000021e+00   1.0000000000000000e+00   2.6436868683028684e-02   1.8206210136079382e-01   2.6201928941182465e-02   2.8800188431061757e-02   1.8341601481194206e-01
  -9.3500000000000014e+00   1.0000000000000000e+00   2.6849593536902160e-02   1.8357226095445450e-01   2.6606391959635895e-02   2.9271441586142331e-02   1.8496426564211482e-01
  -9.3000000000000007e+00   1.0000000000000000e+00   2.7267071558571304e-02   1.8508719136582544e-01   2.7015341854933241e-02   2.9748687764500847e-02   1.8651849103360069e-01
  -9.2500000000000000e+00   1.0000000000000000e+00   2.7689315945554054e-02   1.8660904096280048e-01   2.7428784291873957e-02   3.0231959404500422e-02   1.8808119120069791e-01
  -9.2000000000000028e+00   1.0000000000000000e+00   2.8116338855573058e-02   1.8813734328397791e-01   2.7846723725700448e-02   3.0721287976796942e-02   1.8965257238141564e-01
  -9.1500000000000021e+00   1.0000000000000000e+00   2.8548151382692934e-02   1.8967225427172543e-01   2.8269163376118334e-02   3.1216703952799314e-02   1.9123047411761004e-01
  -9.1000000000000014e+00   1.0000000000000000e+00   2.8984763533571725e-02   1.9121308914321702e-01   2.8696105201481727e-02   3.1718236772987289e-02   1.9281638679978116e-01
  -9.0500000000000007e+00   1.0000000000000000e+00   2.9426184203851694e-02   1.9276073671863475e-01   2.9127549873157018e-02   3.2225914815112916e-02   1.9440915166290196e-01
  -9.0000000000000000e+00   1.0000000000000000e+00   2.9872421154705359e-02   1.9431495606960622e-01   2.9563496750097926e-02   3.2739765362300569e-02   1.9600984866321211e-01
  -8.9500000000000028e+00   1.0000000000000000e+00   3.0323480989557238e-02   1.9587451074221879e-01   3.0003943853644202e-02   3.3259814571065430e-02   1.9761790491193562e-01
  -8.9000000000000021e+00   1.0000000000000000e+00   3.0779369131003324e-02   1.9743839733347948e-01   3.0448887842580621e-02   3.3786087439272840e-02   1.9923305043821010e-01
  -8.8500000000000014e+00   1.0000000000000000e+00   3.1240089797946079e-02   1.9901269194642371e-01   3.0898323988466644e-02   3.4318607774058658e-02   2.0085535929543680e-01
  -8.8000000000000007e+00   1.0000000000000000e+00   3.1705645982965498e-02   2.0058800169946792e-01   3.1352246151269872e-02   3.4857398159730962e-02   2.0248485465587798e-01
  -8.7500000000000000e+00   1.0000000000000000e+00   3.2176039429949191e-02   2.0217328175626259e-01   3.1810646755329339e-02   3.5402479925677403e-02   2.0412111542468928e-01
  -8.7000000000000028e+00   1.0000000000000000e+00   3.2651270612000773e-02   2.0376267880668239e-01   3.2273516765662154e-02   3.5953873114298679e-02   2.0576490421153090e-01
  -8.6500000000000021e+00   1.0000000000000000e+00   3.3131338709646040e-02   2.0535678182548459e-01   3.2740845664654301e-02   3.6511596448990810e-02   2.0741413691196706e-01
  -8.6000000000000014e+00   1.0000000000000000e+00   3.3616241589360787e-02   2.0695611283825993e-01   3.3212621429143684e-02   3.7075667302201798e-02   2.0907258861645417e-01
  -8.5500000000000007e+00   1.0000000000000000e+00   3.4105975782440755e-02   2.0856245386415398e-01   3.3688830507938215e-02   3.7646101663584342e-02   2.1073656533332791e-01
  -8.5000000000000000e+00   1.0000000000000000e+00   3.4600536464232730e-02   2.1017277441128976e-01   3.4169457799776703e-02   3.8222914108269564e-02   2.1240645381133694e-01
  -8.4500000000000028e+00   1.0000000000000000e+00   3.5099917433752056e-02   2.1178791122641991e-01   3.4654486631775547e-02   3.8806117765287487e-02   2.1408392597847464e-01
  -8.4000000000000021e+00   1.0000000000000000e+00   3.5604111093704351e-02   2.1340778392067478e-01   3.5143898738370719e-02   3.9395724286157237e-02   2.1576548374587390e-01
  -8.3500000000000014e+00   1.0000000000000000e+00   3.6113108430934855e-02   2.1503259574326847e-01   3.5637674240796086e-02   3.9991743813673611e-02   2.1745717470551734e-01
  -8.3000000000000007e+00   1.0000000000000000e+00   3.6626898997326469e-02   2.1666039262016729e-01   3.6135791627107366e-02   4.0594184950916642e-02   2.1915304199762581e-01
  -8.2500000000000000e+00   1.0000000000000000e+00   3.7145470891167376e-02   2.1829618560667624e-01   3.6638227732793578e-02   4.1203054730507144e-02   2.2085357383012288e-01
  -8.2000000000000028e+00   1.0000000000000000e+00   3.7668810739010315e-02   2.1993487959260030e-01   3.7144957721992763e-02   4.1818358584140396e-02   2.2256429720586721e-01
  -8.1500000000000021e+00   1.0000000000000000e+00   3.8196903678043917e-02   2.2157739725085232e-01   3.7655955069334050e-02   4.2440100312416740e-02   2.2427847166206444e-01
  -8.1000000000000014e+00   1.0000000000000000e+00   3.8729733338998699e-02   2.2322435926804779e-01   3.8171191542444451e-02   4.3068282055004355e-02   2.2599832347869911e-01
  -8.0500000000000007e+00   1.0000000000000000e+00   3.9267281829605989e-02   2.2487484812614728e-01   3.8690637185133214e-02   4.3702904261154897e-02   2.2772465486130772e-01
  -8.0000000000000000e+00   1.0000000000000000e+00   3.9809529718634086e-02   2.2652941102687457e-01   3.9214260301284894e-02   4.4343965660602815e-02   2.2945567582927137e-01
  -7.9500000000000028e+00   1.0000000000000000e+00   4.0356456020519293e-02   2.2818767039836685e-01   3.9742027439485177e-02   4.4991463234876690e-02   2.3119264916114393e-01
  -7.9000000000000021e+00   1.0000000000000000e+00   4.0908038180615197e-02   2.2984942749168563e-01   4.0273903378406077e-02   4.5645392189045828e-02   2.3293557639633250e-01
  -7.8500000000000014e+00   1.0000000000000000e+00   4.1464252061076283e-02   2.3151379704708153e-01   4.0809851112973326e-02   4.6305745923936208e-02   2.3468288398596582e-01
  -7.8000000000000007e+00   1.0000000000000000e+00   4.2025071927401320e-02   2.3318249280243109e-01   4.1349831841336677e-02   4.6972516008839608e-02   2.3643648862303335e-01
  -7.7500000000000000e+00   1.0000000000000000e+00   4.2590470435651305e-02   2.3485278862400485e-01   4.1893804952676791e-02   4.7645692154744200e-02   2.3819432092675680e-01
  -7.7000000000000028e+00   1.0000000000000000e+00   4.3160418620363017e-02   2.3652630800889560e-01   4.2441728015861130e-02   4.8325262188117779e-02   2.3995640794895334e-01
  -7.6500000000000021e+00   1.0000000000000000e+00   4.3734885883178955e-02   2.3820336107449352e-01   4.2993556768983657e-02   4.9011212025268307e-02   2.4172395999181567e-01
  -7.6000000000000014e+00   1.0000000000000000e+00   4.4313839982208919e-02   2.3988297666045805e-01   4.3549245109796922e-02   4.9703525647310856e-02   2.4349617252207714e-01
  -7.5500000000000007e+00   1.0000000000000000e+00   4.4897247022144676e-02   2.4156419142914326e-01   4.4108745087077308e-02   5.0402185075773542e-02   2.4527328149605920e-01
  -7.5000000000000000e+00   1.0000000000000000e+00   4.5485071445143015e-02   2.4324808204721560e-01   4.4672006892925338e-02   5.1107170348861211e-02   2.4705487649312377e-01
  -7.4500000000000028e+00   1.0000000000000000e+00   4.6077276022496123e-02   2.4493280437957393e-01   4.5238978856039065e-02   5.1818459498415084e-02   2.4884015511667854e-01
  -7.4000000000000021e+00   1.0000000000000000e+00   4.6673821847105106e-02   2.4662006476658077e-01   4.5809607435972025e-02   5.2536028527587889e-02   2.5062972924007493e-01
  -7.3500000000000014e+00   1.0000000000000000e+00   4.7274668326773607e-02   2.4830977105986252e-01   4.6383837218399747e-02   5.3259851389268968e-02   2.5242308417680070e-01
  -7.3000000000000007e+00   1.0000000000000000e+00   4.7879773178337241e-02   2.4999904427577399e-01   4.6961610911410864e-02   5.3989899965280683e-02   2.5422024786819913e-01
  -7.2500000000000000e+00   1.0000000000000000e+00   4.8489092422644375e-02   2.5169141215922824e-01   4.7542869342847731e-02   5.4726144046377004e-02   2.5602054430355664e-01
  -7.2000000000000028e+00   1.0000000000000000e+00   4.9102580380401356e-02   2.5338419538168960e-01   4.8127551458708534e-02   5.5468551313072004e-02   2.5782507211207017e-01
  -7.1500000000000021e+00   1.0000000000000000e+00   4.9720189668899233e-02   2.5507742220771357e-01   4.8715594322634094e-02   5.6217087317321127e-02   2.5963452529651787e-01
  -7.1000000000000014e+00   1.0000000000000000e+00   5.0341871199631995e-02   2.5677084602563516e-01   4.9306933116490252e-02   5.6971715465083769e-02   2.6144530471784966e-01
  -7.0500000000000007e+00   1.0000000000000000e+00   5.0967574176820858e-02   2.5846447979175541e-01   4.9901501142066623e-02   5.7732396999795162e-02   2.6326036337830711e-01
  -7.0000000000000000e+00   1.0000000000000000e+00   5.1597246096858611e-02   2.6015949389216192e-01   5.0499229823907567e-02   5.8499090986767630e-02   2.6507713211929118e-01
  -6.9500000000000028e+00   1.0000000000000000e+00   5.2230832748679942e-02   2.6185572685010344e-01   5.1100048713280992e-02   5.9271754298552255e-02   2.6689734998391990e-01
  -6.9000000000000021e+00   1.0000000000000000e+00   5.2868278215075407e-02   2.6355012782205067e-01   5.1703885493314582e-02   6.0050341601280255e-02   2.6871935953197457e-01
  -6.8500000000000014e+00   1.0000000000000000e+00   5.3509524874952315e-02   2.6524373381869748e-01   5.2310665985291896e-02   6.0834805342013076e-02   2.7054613394748239e-01
  -6.8000000000000007e+00   1.0000000000000000e+00   5.4154513406556935e-02   2.6693692503398786e-01   5.2920314156139667e-02   6.1625095737119710e-02   2.7237344124748475e-01
  -6.7500000000000000e+00   1.0000000000000000e+00   5.4803182791663511e-02   2.6863090908167497e-01   5.3532752127101915e-02   6.2421160761707915e-02   2.7420368434058245e-01
  -6.7000000000000028e+00   1.0000000000000000e+00   5.5455470320738082e-02   2.7032259278784987e-01   5.4147900183619598e-02   6.3222946140130326e-02   2.7603537211006640e-01
  -6.6500000000000021e+00   1.0000000000000000e+00   5.6111311599084904e-02   2.7201341822397357e-01   5.4765676786420817e-02   6.4030395337586296e-02   2.7786812944727751e-01
  -6.6000000000000014e+00   1.0000000000000000e+00   5.6770640553979811e-02   2.7370330151633071e-01   5.5385998583829622e-02   6.4843449552841173e-02   2.7970350155447032e-01
  -6.5500000000000007e+00   1.0000000000000000e+00   5.7433389442798494e-02   2.7539091218091649e-01   5.6008780425299727e-02   6.5662047712083962e-02   2.8154063146939212e-01
  -6.5000000000000000e+00   1.0000000000000000e+00   5.8099488862138934e-02   2.7707681267790846e-01   5.6633935376181166e-02   6.6486126463941003e-02   2.8337853756763465e-01
  -6.4500000000000028e+00   1.0000000000000000e+00   5.8768867757947825e-02   2.7875905245850208e-01   5.7261374733722933e-02   6.7315620175665877e-02   2.8521761953598468e-01
  -6.4000000000000021e+00   1.0000000000000000e+00   5.9441453436647425e-02   2.8044142109568387e-01   5.7891008044310951e-02   6.8150460930522544e-02   2.8705859277859813e-01
  -6.3500000000000014e+00   1.0000000000000000e+00   6.0117171577268209e-02   2.8211988401389104e-01   5.8522743121951326e-02   6.8990578526379173e-02   2.8889892784500826e-01
  -6.3000000000000007e+00   1.0000000000000000e+00   6.0795946244586924e-02   2.8379556705613890e-01   5.9156486067993314e-02   6.9835900475528775e-02   2.9074059154169835e-01
  -6.2500000000000000e+00   1.0000000000000000e+00   6.1477699903269289e-02   2.8546894443936599e-01   5.9792141292097124e-02   7.0686352005751116e-02   2.9258316383656874e-01
  -6.2000000000000028e+00   1.0000000000000000e+00   6.2162353433016626e-02   2.8713848576510881e-01   6.0429611534439522e-02   7.1541856062630887e-02   2.9442596569004831e-01
  -6.1500000000000021e+00   1.0000000000000000e+00   6.2849826144715348e-02   2.8880397616585535e-01   6.1068797889160330e-02   7.2402333313146591e-02   2.9626789566252670e-01
  -6.1000000000000014e+00   1.0000000000000000e+00   6.3540035797583480e-02   2.9046582869666232e-01   6.1709599829043643e-02   7.3267702150538544e-02   2.9810960198920883e-01
  -6.0500000000000007e+00   1.0000000000000000e+00   6.4232898617313433e-02   2.9212508565178086e-01   6.2351915231426913e-02   7.4137878700472545e-02   2.9995246535122638e-01
  -6.0000000000000000e+00   1.0000000000000000e+00   6.4928329315204730e-02   2.9377925722033127e-01   6.2995640405337408e-02   7.5012776828506045e-02   3.0179334126153268e-01
  -5.9500000000000028e+00   1.0000000000000000e+00   6.5626241108279804e-02   2.9542883997700853e-01   6.3640670119844714e-02   7.5892308148865842e-02   3.0363391244150612e-01
  -5.9000000000000021e+00   1.0000000000000000e+00   6.6326545740378801e-02   2.9707367324356404e-01   6.4286897633616572e-02   7.6776382034547994e-02   3.0547486199907220e-01
  -5.8500000000000014e+00   1.0000000000000000e+00   6.7029153504222103e-02   2.9871354462863020e-01   6.4934214725683254e-02   7.7664905628745173e-02   3.0731432090649241e-01
  -5.8000000000000007e+00   1.0000000000000000e+00   6.7733973264435990e-02   3.0034799139921042e-01   6.5582511727379098e-02   7.8557783857605881e-02   3.0915157643635355e-01
  -5.7500000000000000e+00   1.0000000000000000e+00   6.8440912481528615e-02   3.0197644528563883e-01   6.6231677555467647e-02   7.9454919444335678e-02   3.1098800356728606e-01
  -5.7000000000000028e+00   1.0000000000000000e+00   6.9149877236805851e-02   3.0360074050336261e-01   6.6881599746423021e-02   8.0356212924635920e-02   3.1282293715572940e-01
  -5.6500000000000021e+00   1.0000000000000000e+00   6.9860772258220197e-02   3.0521826139231722e-01   6.7532164491864291e-02   8.1261562663491993e-02   3.1465528894147893e-01
  -5.6000000000000014e+00   1.0000000000000000e+00   7.0573500947133230e-02   3.0682962930198759e-01   6.8183256675115891e-02   8.2170864873301788e-02   3.1648661908626669e-01
  -5.5500000000000007e+00   1.0000000000000000e+00   7.1287965405983922e-02   3.0843395677625612e-01   6.8834759908888640e-02   8.3084013633354853e-02   3.1831508313081891e-01
  -5.5000000000000000e+00   1.0000000000000000e+00   7.2004066466847108e-02   3.1003227783048742e-01   6.9486556574053435e-02   8.4000900910653584e-02   3.2014136930856740e-01
  -5.4500000000000028e+00   1.0000000000000000e+00   7.2721703720866337e-02   3.1162283066378016e-01   7.0138527859493635e-02   8.4921416582076234e-02   3.2196481595146997e-01
  -5.4000000000000021e+00   1.0000000000000000e+00   7.3440775548545542e-02   3.1320708899617072e-01   7.0790553803013259e-02   8.5845448457881432e-02   3.2378575499316486e-01
  -5.3500000000000014e+00   1.0000000000000000e+00   7.4161179150884785e-02   3.1478252875432788e-01   7.1442513333283941e-02   8.6772882306542662e-02   3.2560310749261601e-01
  -5.3000000000000007e+00   1.0000000000000000e+00   7.4882810581339304e-02   3.1635123000235810e-01   7.2094284312797158e-02   8.7703601880913723e-02   3.2741770595237152e-01
  -5.2500000000000000e+00   1.0000000000000000e+00   7.5605564778585460e-02   3.1791217478090550e-01   7.2745743581813224e-02   8.8637488945713078e-02   3.2922851919074608e-01
  -5.2000000000000028e+00   1.0000000000000000e+00   7.6329335600074807e-02   3.1946387259084497e-01   7.3396767003266528e-02   8.9574423306320233e-02   3.3103612312104680e-01
  -5.1500000000000021e+00   1.0000000000000000e+00   7.7054015856355948e-02   3.2100760696388403e-01   7.4047229508611118e-02   9.0514282838875068e-02   3.3283885183319090e-01
  -5.1000000000000014e+00   1.0000000000000000e+00   7.7779497346141938e-02   3.2254252050150350e-01   7.4697005144578846e-02   9.1456943521667042e-02   3.3463973321384360e-01
  -5.0500000000000007e+00   1.0000000000000000e+00   7.8505670892104737e-02   3.2406798250245311e-01   7.5345967120812665e-02   9.2402279467804549e-02   3.3643487121542287e-01
  -5.0000000000000000e+00   1.0000000000000000e+00   7.9232426377371976e-02   3.2558443623456901e-01   7.5993987858360923e-02   9.3350162959148789e-02   3.3822582226932468e-01
  -4.9500000000000028e+00   1.0000000000000000e+00   7.9959652782705296e-02   3.2709120522951290e-01   7.6640939038986083e-02   9.4300464481497828e-02   3.4001183962432996e-01
  -4.9000000000000021e+00   1.0000000000000000e+00   8.0687238224335406e-02   3.2858782441908235e-01   7.7286691655272577e-02   9.5253052761007734e-02   3.4179291401281275e-01
  -4.8500000000000014e+00   1.0000000000000000e+00   8.1415069992429062e-02   3.3007464453856750e-01   7.7931116061487574e-02   9.6207794801828284e-02   3.4356973574795141e-01
  -4.8000000000000007e+00   1.0000000000000000e+00   8.2143034590167391e-02   3.3155088095585394e-01   7.8574082025172298e-02   9.7164555924940124e-02   3.4534056942182129e-01
  -4.7500000000000000e+00   1.0000000000000000e+00   8.2871017773403027e-02   3.3301648203965339e-01   7.9215458779425416e-02   9.8123199808171094e-02   3.4710616528250915e-01
  -4.7000000000000028e+00   1.0000000000000000e+00   8.3598904590878570e-02   3.3447128610453253e-01   7.9855115075842503e-02   9.9083588527371147e-02   3.4886605130161569e-01
  -4.6500000000000021e+00   1.0000000000000000e+00   8.4326579424972764e-02   3.3591464668046556e-01   8.0492919238081426e-02   1.0004558259872660e-01   3.5062019479590778e-01
  -4.6000000000000014e+00   1.0000000000000000e+00   8.5053926032951921e-02   3.3734715427781004e-01   8.1128739164335342e-02   1.0100904102218572e-01   3.5236813205683232e-01
  -4.5500000000000007e+00   1.0000000000000000e+00   8.5780827588697262e-02   3.3876725456476015e-01   8.1762442577115887e-02   1.0197382132597781e-01   3.5410971764402777e-01
  -4.5000000000000000e+00   1.0000000000000000e+00   8.6507166724881526e-02   3.4017601981406348e-01   8.2393896874111264e-02   1.0293977961219589e-01   3.5584477599528364e-01
  -4.4500000000000028e+00   1.0000000000000000e+00   8.7232825575565137e-02   3.4157205828970894e-01   8.3022969071706851e-02   1.0390677060341934e-01   3.5757319634175538e-01
  -4.4000000000000021e+00   1.0000000000000000e+00   8.7957685819184839e-02   3.4295590987196289e-01   8.3649526250420131e-02   1.0487464769034753e-01   3.5929416086283894e-01
  -4.3500000000000014e+00   1.0000000000000000e+00   8.8681628721905020e-02   3.4432665196599999e-01   8.4273435322342077e-02   1.0584326298041857e-01   3.6100830990638721e-01
  -4.3000000000000007e+00   1.0000000000000000e+00   8.9404535128173548e-02   3.4568479431117261e-01   8.4894563161327471e-02   1.0681246734738119e-01   3.6271573046218397e-01
  -4.2500000000000000e+00   1.0000000000000000e+00   9.0126285705506570e-02   3.4702990630939484e-01   8.5512776655101069e-02   1.0778211048179212e-01   3.6441520025998259e-01
  -4.2000000000000028e+00   1.0000000000000000e+00   9.0846760780325594e-02   3.4836114984530264e-01   8.6127942804776730e-02   1.0875204094240688e-01   3.6610568717963266e-01
  -4.1500000000000021e+00   1.0000000000000000e+00   9.1565840258123241e-02   3.4967861218369906e-01   8.6739928636700353e-02   1.0972210620842997e-01   3.6779053099238140e-01
  -4.1000000000000014e+00   1.0000000000000000e+00   9.2283404083023143e-02   3.5098205826566303e-01   8.7348601483185406e-02   1.1069215273259655e-01   3.6946544256106867e-01
  -4.0500000000000007e+00   1.0000000000000000e+00   9.2999331974545157e-02   3.5227129289964593e-01   8.7953828886101620e-02   1.1166202599504642e-01   3.7113290165039758e-01
  -4.0000000000000000e+00   1.0000000000000000e+00   9.3713503554109803e-02   3.5354616722514698e-01   8.8555478695110407e-02   1.1263157055796005e-01   3.7279172497468244e-01
  -3.9500000000000028e+00   1.0000000000000000e+00   9.4425798380725817e-02   3.5480634934248512e-01   8.9153419125881664e-02   1.1360063012091914e-01   3.7444156464242601e-01
  -3.9000000000000021e+00   1.0000000000000000e+00   9.5136096005583190e-02   3.5605113370657204e-01   8.9747982042967259e-02   1.1456904757695659e-01   3.7608202380276989e-01
  -3.8500000000000014e+00   1.0000000000000000e+00   9.5844276046609236e-02   3.5728102226894726e-01   9.0342162535672760e-02   1.1553666506925911e-01   3.7771417440148902e-01
  -3.8000000000000007e+00   1.0000000000000000e+00   9.6550218100772897e-02   3.5849551148803610e-01   9.0936463170469148e-02   1.1650332404848543e-01   3.7933610191313311e-01
  -3.7500000000000000e+00   1.0000000000000000e+00   9.7253801997525452e-02   3.5969398634885330e-01   9.1530812848883078e-02   1.1746886533066257e-01   3.8094889186288083e-01
  -3.7000000000000028e+00   1.0000000000000000e+00   9.7954907699294505e-02   3.6087658409521850e-01   9.2125143562948958e-02   1.1843312915562049e-01   3.8255203449594877e-01
  -3.6500000000000021e+00   1.0000000000000000e+00   9.8653415384483370e-02   3.6204287741301544e-01   9.2719378933912730e-02   1.1939595524592730e-01   3.8414533763376685e-01
  -3.6000000000000014e+00   1.0000000000000000e+00   9.9349211708653060e-02   3.6319301696428063e-01   9.3313447442352024e-02   1.2035718286628631e-01   3.8572818463367076e-01
  -3.5500000000000007e+00   1.0000000000000000e+00   1.0004436993864288e-01   3.6432616796764139e-01   9.3907275274784208e-02   1.2131665088335258e-01   3.8730053425828942e-01
  -3.5000000000000000e+00   1.0000000000000000e+00   1.0074057500157933e-01   3.6544279786506340e-01   9.4500787847856080e-02   1.2227419782593207e-01   3.8886259303004433e-01
  -3.4500000000000028e+00   1.0000000000000000e+00   1.0143776084410114e-01   3.6654194808568863e-01   9.5093909822261485e-02   1.2322966194551917e-01   3.9041374393965450e-01
  -3.4000000000000021e+00   1.0000000000000000e+00   1.0213586029746696e-01   3.6762392767424501e-01   9.5686565117212630e-02   1.2418288127713546e-01   3.9195365513510017e-01
  -3.3500000000000014e+00   1.0000000000000000e+00   1.0283481097497658e-01   3.6868844962639391e-01   9.6278676925443937e-02   1.2513369370042540e-01   3.9348297491105394e-01
  -3.3000000000000007e+00   1.0000000000000000e+00   1.0353453797259636e-01   3.6973475316929350e-01   9.6870167728741866e-02   1.2608193700096959e-01   3.9500132763713669e-01
  -3.2500000000000000e+00   1.0000000000000000e+00   1.0423497447453034e-01   3.7076366447664538e-01   9.7460959314049023e-02   1.2702744893177320e-01   3.9650759109837797e-01
  -3.2000000000000028e+00   1.0000000000000000e+00   1.0493605036973520e-01   3.7177391136825161e-01   9.8050972790064986e-02   1.2797006727488758e-01   3.9800256320058963e-01
  -3.1500000000000021e+00   1.0000000000000000e+00   1.0563769469775795e-01   3.7276608551212409e-01   9.8640128604370644e-02   1.2890962990312463e-01   3.9948543494342637e-01
  -3.1000000000000014e+00   1.0000000000000000e+00   1.0633983565963694e-01   3.7373954501730239e-01   9.9228346561211836e-02   1.2984597484182070e-01   4.0095605431902714e-01
  -3.0500000000000007e+00   1.0000000000000000e+00   1.0704240062928692e-01   3.7469384722813520e-01   9.9815545839599298e-02   1.3077894033060880e-01   4.0241447182703022e-01
  -3.0000000000000000e+00   1.0000000000000000e+00   1.0774531616538925e-01   3.7562943655388659e-01   1.0040164501205304e-01   1.3170836481071690e-01   4.0386071006504753e-01
  -2.9500000000000028e+00   1.0000000000000000e+00   1.0844850802376912e-01   3.7654586204088880e-01   1.0098656206407154e-01   1.3263408735964474e-01   4.0529470472098500e-01
  -2.9000000000000021e+00   1.0000000000000000e+00   1.0915190117025014e-01   3.7744244703951790e-01   1.0157021441339120e-01   1.3355594699013126e-01   4.0671541270862366e-01
  -2.8500000000000014e+00   1.0000000000000000e+00   1.0985541979402780e-01   3.7831971470130238e-01   1.0215251893114823e-01   1.3447378350883982e-01   4.0812371813341797e-01
  -2.8000000000000007e+00   1.0000000000000000e+00   1.1055898732149413e-01   3.7917718782065657e-01   1.0273339196170807e-01   1.3538743715085358e-01   4.0951835601356928e-01
  -2.7500000000000000e+00   1.0000000000000000e+00   1.1126252643060688e-01   3.8001476335734302e-01   1.0331274934465309e-01   1.3629674873680564e-01   4.1090018616018742e-01
  -2.7000000000000028e+00   1.0000000000000000e+00   1.1196595906568654e-01   3.8083223422632062e-01   1.0389050643636277e-01   1.3720155972514533e-01   4.1226875273801594e-01
  -2.6500000000000021e+00   1.0000000000000000e+00   1.1266920645270487e-01   3.8162892106888724e-01   1.0446657813215175e-01   1.3810171227982365e-01   4.1362331396172081e-01
  -2.6000000000000014e+00   1.0000000000000000e+00   1.1337218911514865e-01   3.8240536636094818e-01   1.0504087888958423e-01   1.3899704935740428e-01   4.1496435571587381e-01
  -2.5500000000000007e+00   1.0000000000000000e+00   1.1407482689018000e-01   3.8316148280069573e-01   1.0561332275088922e-01   1.3988741464610360e-01   4.1629137052739595e-01
  -2.5000000000000000e+00   1.0000000000000000e+00   1.1477703894545500e-01   3.8389643063995610e-01   1.0618382336712505e-01   1.4077265281272333e-01   4.1760383766211701e-01
  -2.4500000000000028e+00   1.0000000000000000e+00   1.1547874379638977e-01   3.8461034914353742e-01   1.0675229402267238e-01   1.4165260944506725e-01   4.1890290887575521e-01
  -2.4000000000000021e+00   1.0000000000000000e+00   1.1617985932357584e-01   3.8530205743425677e-01   1.0731864765952991e-01   1.4252888643376629e-01   4.2018756298039006e-01
  -2.3500000000000014e+00   1.0000000000000000e+00   1.1688030279134820e-01   3.8597470027523229e-01   1.0788279690209215e-01   1.4340459306583056e-01   4.2145701353562559e-01
  -2.3000000000000007e+00   1.0000000000000000e+00   1.1757999086608965e-01   3.8662473589054525e-01   1.0844465408310723e-01   1.4427969945801294e-01   4.2271237429466862e-01
  -2.2500000000000000e+00   1.0000000000000000e+00   1.1827883963530787e-01   3.8725303351311485e-01   1.0900413126917409e-01   1.4515410714418306e-01   4.2395269792113205e-01
  -2.2000000000000028e+00   1.0000000000000000e+00   1.1897676462718111e-01   3.8785986774424230e-01   1.0956114028759067e-01   1.4602771273562415e-01   4.2517786802624996e-01
  -2.1500000000000021e+00   1.0000000000000000e+00   1.1967368083053682e-01   3.8844450179513590e-01   1.1011559275291792e-01   1.4690041515357508e-01   4.2638860237464832e-01
  -2.1000000000000014e+00   1.0000000000000000e+00   1.2036950271530102e-01   3.8900774933577842e-01   1.1066740009351143e-01   1.4777211184306180e-01   4.2758308952832441e-01
  -2.0500000000000007e+00   1.0000000000000000e+00   1.2106414425317392e-01   3.8954865596327615e-01   1.1121647357948970e-01   1.4864269958633444e-01   4.2876333666895222e-01
  -2.0000000000000000e+00   1.0000000000000000e+00   1.2175751893864988e-01   3.9006720084143509e-01   1.1176272435190854e-01   1.4951207452723492e-01   4.2992743264662464e-01
  -1.9500000000000028e+00   1.0000000000000000e+00   1.2244953981119752e-01   3.9056340606687612e-01   1.1230606344709201e-01   1.5038013219608160e-01   4.3107583339620936e-01
  -1.9000000000000021e+00   1.0000000000000000e+00   1.2314011947666707e-01   3.9103695702394448e-01   1.1284640182889050e-01   1.5124676753503333e-01   4.3220831175389951e-01
  -1.8500000000000014e+00   1.0000000000000000e+00   1.2382917013090369e-01   3.9148799921561778e-01   1.1338365041690564e-01   1.5211187492397057e-01   4.3332567764316393e-01
  -1.8000000000000007e+00   1.0000000000000000e+00   1.2451660358004306e-01   3.9191656760851090e-01   1.1391772011386954e-01   1.5297534820680667e-01   4.3442643829418170e-01
  -1.7500000000000000e+00   1.0000000000000000e+00   1.2520233126749913e-01   3.9232246746928989e-01   1.1444852414699759e-01   1.5383708071831739e-01   4.3551114043768024e-01
  -1.7000000000000028e+00   1.0000000000000000e+00   1.2588626429337577e-01   3.9269469835624771e-01   1.1497596928365661e-01   1.5469696531142443e-01   4.3657955772938228e-01
  -1.6500000000000021e+00   1.0000000000000000e+00   1.2656831344223834e-01   3.9304453097253955e-01   1.1549996850533545e-01   1.5555489438484840e-01   4.3763138016777375e-01
  -1.6000000000000014e+00   1.0000000000000000e+00   1.2724838920422504e-01   3.9340239620509015e-01   1.1602043295698242e-01   1.5641075991131184e-01   4.3866727515864856e-01
  -1.5500000000000007e+00   1.0000000000000000e+00   1.2792640180157661e-01   3.9371621134335816e-01   1.1653727391820155e-01   1.5726445346609191e-01   4.3968604162784497e-01
  -1.5000000000000000e+00   1.0000000000000000e+00   1.2860226121347917e-01   3.9400674666119923e-01   1.1705040283392688e-01   1.5811586625596524e-01   4.4068867391236072e-01
  -1.4500000000000028e+00   1.0000000000000000e+00   1.2927587719949460e-01   3.9427115497218423e-01   1.1755973134528984e-01   1.5896488914854537e-01   4.4167375368642764e-01
  -1.4000000000000021e+00   1.0000000000000000e+00   1.2994716112290650e-01   3.9451151520134942e-01   1.1806517132065975e-01   1.5981141270217394e-01   4.4264262414253264e-01
  -1.3500000000000014e+00   1.0000000000000000e+00   1.3061601912122736e-01   3.9473904867243831e-01   1.1856663488684024e-01   1.6065532719589365e-01   4.4359421645423280e-01
  -1.3000000000000007e+00   1.0000000000000000e+00   1.3128236197163584e-01   3.9492734996646478e-01   1.1906403446040426e-01   1.6149652265998635e-01   4.4452877288308373e-01
  -1.2500000000000000e+00   1.0000000000000000e+00   1.3194609882549713e-01   3.9511002789707050e-01   1.1955728277914864e-01   1.6233488890679268e-01   4.4544616563990358e-01
  -1.2000000000000028e+00   1.0000000000000000e+00   1.3260713874688138e-01   3.9526082236638893e-01   1.2004629293364366e-01   1.6317031556172509e-01   4.4634603234755688e-01
  -1.1500000000000021e+00   1.0000000000000000e+00   1.3326539073944960e-01   3.9538751215136664e-01   1.2053097839887433e-01   1.6400269209500901e-01   4.4722866222021035e-01
  -1.1000000000000014e+00   1.0000000000000000e+00   1.3392076377356160e-01   3.9549095587357386e-01   1.2101125306593043e-01   1.6483190785317611e-01   4.4809408102957604e-01
  -1.0500000000000007e+00   1.0000000000000000e+00   1.3457316681359396e-01   3.9557047069950785e-01   1.2148703127375167e-01   1.6565785209085318e-01   4.4894173175517793e-01
  -1.0000000000000000e+00   1.0000000000000000e+00   1.3522250884545120e-01   3.9562670116733106e-01   1.2195822784088359e-01   1.6648041400365660e-01   4.4977199054107542e-01
  -9.5000000000000284e-01   1.0000000000000000e+00   1.3586869890425579e-01   3.9565926023502096e-01   1.2242475809724486e-01   1.6729948276031142e-01   4.5058439997858651e-01
  -9.0000000000000213e-01   1.0000000000000000e+00   1.3651164610220415e-01   3.9566805733094002e-01   1.2288653791587120e-01   1.6811494753533307e-01   4.5137863293951352e-01
  -8.5000000000000142e-01   1.0000000000000000e+00   1.3715125965657121e-01   3.9566835520768623e-01   1.2334348374462432e-01   1.6892669754223413e-01   4.5215575332079960e-01
  -8.0000000000000071e-01   1.0000000000000000e+00   1.3778744891784780e-01   3.9566835520768623e-01   1.2379551263784001e-01   1.6973462206624773e-01   4.5291474247256086e-01
  -7.5000000000000000e-01   1.0000000000000000e+00   1.3842012339799861e-01   3.9566835520768623e-01   1.2424254228790278e-01   1.7053861049836985e-01   4.5365581936933080e-01
  -7.0000000000000284e-01   1.0000000000000000e+00   1.3904919279882030e-01   3.9566835520768623e-01   1.2468449105671042e-01   1.7133855236776285e-01   4.5437906449918569e-01
  -6.5000000000000213e-01   1.0000000000000000e+00   1.3967456704038761e-01   3.9566835520768623e-01   1.2512127800702971e-01   1.7213433737666117e-01   4.5508414801455854e-01
  -6.0000000000000142e-01   1.0000000000000000e+00   1.4029615628956885e-01   3.9566835520768623e-01   1.2555282293370440e-01   1.7292585543328171e-01   4.5577089173241297e-01
  -5.5000000000000071e-01   1.0000000000000000e+00   1.4091387098859545e-01   3.9566835520768623e-01   1.2597904639470159e-01   1.7371299668534207e-01   4.5643921682590888e-01
  -5.0000000000000000e-01   1.0000000000000000e+00   1.4152762188367071e-01   3.9566835520768623e-01   1.2639986974198278e-01   1.7449565155507715e-01   4.5709014019012972e-01
  -4.5000000000000284e-01   1.0000000000000000e+00   1.4213732005359600e-01   3.9566835520768623e-01   1.2681521515215780e-01   1.7527371198054753e-01   4.5772193676762252e-01
  -4.0000000000000213e-01   1.0000000000000000e+00   1.4274287693840448e-01   3.9566835520768623e-01   1.2722500565693193e-01   1.7604706686152591e-01   4.5833642875367353e-01
  -3.5000000000000142e-01   1.0000000000000000e+00   1.4334420436798206e-01   3.9566835520768623e-01   1.2762916517328979e-01   1.7681560864999180e-01   4.5893216324163288e-01
  -3.0000000000000071e-01   1.0000000000000000e+00   1.4394121459065701e-01   3.9566835520768623e-01   1.2802761853343306e-01   1.7757922920884195e-01   4.5950943033914304e-01
  -2.5000000000000000e-01   1.0000000000000000e+00   1.4453382030174314e-01   3.9566835520768623e-01   1.2842029151442461e-01   1.7833782084546212e-01   4.6006830550815320e-01
  -2.0000000000000284e-01   1.0000000000000000e+00   1.4512193467202514e-01   3.9566835520768623e-01   1.2880711086751145e-01   1.7909127634574715e-01   4.6060878707768615e-01
  -1.5000000000000213e-01   1.0000000000000000e+00   1.4570547137615550e-01   3.9566835520768623e-01   1.2918800434714361e-01   1.7983948900806720e-01   4.6113083517658965e-01
  -1.0000000000000142e-01   1.0000000000000000e+00   1.4628434462096440e-01   3.9566835520768623e-01   1.2956290073965473e-01   1.8058235267715833e-01   4.6163431820375445e-01
  -5.0000000000000711e-02   1.0000000000000000e+00   1.4685846917364120e-01   3.9566835520768623e-01   1.2993172989153493e-01   1.8131976177791906e-01   4.6211915650349206e-01
   0.0000000000000000e+00   1.0000000000000000e+00   1.4742776038980204e-01   3.9566835520768623e-01   1.3029442273735509e-01   1.8205161134909237e-01   4.6258579508899866e-01
   4.9999999999997158e-02   1.0000000000000000e+00   1.4799213424139623e-01   3.9566835520768623e-01   1.3065091132728157e-01   1.8277779707681385e-01   4.6303388069857543e-01
   9.9999999999997868e-02   1.0000000000000000e+00   1.4855150734445516e-01   3.9566835520768623e-01   1.3100112885416115e-01   1.8349821532800570e-01   4.6346324763009744e-01
   1.4999999999999858e-01   1.0000000000000000e+00   1.4910579698665744e-01   3.9566835520768623e-01   1.3134500968013843e-01   1.8421276318359758e-01   4.6387428896721578e-01
   1.9999999999999929e-01   1.0000000000000000e+00   1.4965492115468998e-01   3.9566835520768623e-01   1.3168248936287477e-01   1.8492133847155265e-01   4.6426659447017138e-01
   2.5000000000000000e-01   1.0000000000000000e+00   1.5019879856140814e-01   3.9566835520768623e-01   1.3201350468120662e-01   1.8562383979968383e-01   4.6464042056112537e-01
   2.9999999999999716e-01   1.0000000000000000e+00   1.5073734867275232e-01   3.9566835520768623e-01   1.3233799366040397e-01   1.8632016658823386e-01   4.6499566368916506e-01
   3.4999999999999787e-01   1.0000000000000000e+00   1.5127049173441875e-01   3.9566835520768623e-01   1.3265589559678231e-01   1.8701021910220811e-01   4.6533238484129846e-01
   3.9999999999999858e-01   1.0000000000000000e+00   1.5179814879827644e-01   3.9566835520768623e-01   1.3296715108193621e-01   1.8769389848343274e-01   4.6565056355728723e-01
   4.4999999999999929e-01   1.0000000000000000e+00   1.5232024174848613e-01   3.9566835520768623e-01   1.3327170202628355e-01   1.8837110678232630e-01   4.6595012677102610e-01
   5.0000000000000000e-01   1.0000000000000000e+00   1.5283669332734801e-01   3.9566835520768623e-01   1.3356949168215340e-01   1.8904174698936171e-01   4.6623119092815785e-01
   5.4999999999999716e-01   1.0000000000000000e+00   1.5334742716080380e-01   3.9566835520768623e-01   1.3386046466620935e-01   1.8970572306620007e-01   4.6649372480033879e-01
   5.9999999999999787e-01   1.0000000000000000e+00   1.5385236778366967e-01   3.9566835520768623e-01   1.3414456698135968e-01   1.9036293997648279e-01   4.6673789924440767e-01
   6.4999999999999858e-01   1.0000000000000000e+00   1.5435144066444234e-01   3.9566835520768623e-01   1.3442174603792414e-01   1.9101330371625586e-01   4.6696353469963975e-01
   6.9999999999999929e-01   1.0000000000000000e+00   1.5484457222984122e-01   3.9566835520768623e-01   1.3469195067437259e-01   1.9165672134401571e-01   4.6717062291075323e-01
   7.5000000000000000e-01   1.0000000000000000e+00   1.5533168988890966e-01   3.9566835520768623e-01   1.3495513117719565e-01   1.9229310101035399e-01   4.6735929567871382e-01
   7.9999999999999716e-01   1.0000000000000000e+00   1.5581272205677180e-01   3.9566835520768623e-01   1.3521123930034162e-01   1.9292235198719171e-01   4.6752968214843516e-01
   8.4999999999999787e-01   1.0000000000000000e+00   1.5628759817795868e-01   3.9566835520768623e-01   1.3546022828378815e-01   1.9354438469657068e-01   4.6768176523427690e-01
   8.9999999999999858e-01   1.0000000000000000e+00   1.5675624874935484e-01   3.9566835520768623e-01   1.3570205287155335e-01   1.9415911073900746e-01   4.6781527188119598e-01
   9.4999999999999929e-01   1.0000000000000000e+00   1.5721860534267681e-01   3.9566835520768623e-01   1.3593666932905923e-01   1.9476644292136674e-01   4.6793069766052886e-01
   1.0000000000000000e+00   1.0000000000000000e+00   1.5767460062656546e-01   3.9566835520768623e-01   1.3616403545961175e-01   1.9536629528426852e-01   4.6802776962061005e-01
   1.0500000000000007e+00   1.0000000000000000e+00   1.5812416838817209e-01   3.9566835520768623e-01   1.3638411062034878e-01   1.9595858312898592e-01   4.6810665962773884e-01
   1.0999999999999979e+00   1.0000000000000000e+00   1.5856724355430538e-01   3.9566835520768623e-01   1.3659685573734670e-01   1.9654322304383254e-01   4.6816721850268067e-01
   1.1499999999999986e+00   1.0000000000000000e+00   1.5900376221211041e-01   3.9566835520768623e-01   1.3680223332010699e-01   1.9712013293002872e-01   4.6820987540585901e-01
   1.1999999999999993e+00   1.0000000000000000e+00   1.5943366162920805e-01   3.9566835520768623e-01   1.3700020747516839e-01   1.9768923202701938e-01   4.6823431237864005e-01
   1.2500000000000000e+00   1.0000000000000000e+00   1.5985688027343259e-01   3.9566835520768623e-01   1.3719074391899483e-01   1.9825044093723881e-01   4.6824091071147522e-01
   1.3000000000000007e+00   1.0000000000000000e+00   1.6027335783196250e-01   3.9566835520768623e-01   1.3737380999033125e-01   1.9880368165030043e-01   4.6824098993618979e-01
   1.3499999999999979e+00   1.0000000000000000e+00   1.6068303522994956e-01   3.9566835520768623e-01   1.3754937466136413e-01   1.9934887756661868e-01   4.6824100038739547e-01
   1.3999999999999986e+00   1.0000000000000000e+00   1.6108585464864944e-01   3.9566835520768623e-01   1.3771740854853212e-01   1.9988595352041549e-01   4.6824100038739547e-01
   1.4499999999999993e+00   1.0000000000000000e+00   1.6148175954301597e-01   3.9566835520768623e-01   1.3787788392224271e-01   2.0041483580213981e-01   4.6824100038739547e-01
   1.5000000000000000e+00   1.0000000000000000e+00   1.6187069465865320e-01   3.9566835520768623e-01   1.3803077471608749e-01   2.0093545218024855e-01   4.6824100038739547e-01
   1.5500000000000007e+00   1.0000000000000000e+00   1.6225260604837125e-01   3.9566835520768623e-01   1.3817605653492579e-01   2.0144773192238608e-01   4.6824100038739547e-01
   1.5999999999999979e+00   1.0000000000000000e+00   1.6262744108797902e-01   3.9566835520768623e-01   1.3831370653578884e-01   2.0195160581588126e-01   4.6824100038739547e-01
   1.6499999999999986e+00   1.0000000000000000e+00   1.6299514849168523e-01   3.9566835520768623e-01   1.3844370391824476e-01   2.0244700618763817e-01   4.6824100038739547e-01
   1.6999999999999993e+00   1.0000000000000000e+00   1.6335567832675810e-01   3.9566835520768623e-01   1.3856602939700474e-01   2.0293386692332380e-01   4.6824100038739547e-01
   1.7500000000000000e+00   1.0000000000000000e+00   1.6370898202774115e-01   3.9566835520768623e-01   1.3868066501276000e-01   2.0341212348594134e-01   4.6824100038739547e-01
   1.8000000000000007e+00   1.0000000000000000e+00   1.6405501240993287e-01   3.9566835520768623e-01   1.3878759498699755e-01   2.0388171293365709e-01   4.6824100038739547e-01
   1.8499999999999979e+00   1.0000000000000000e+00   1.6439372368234975e-01   3.9566835520768623e-01   1.3888680508463863e-01   2.0434257393699867e-01   4.6824100038739547e-01
   1.8999999999999986e+00   1.0000000000000000e+00   1.6472507146012058e-01   3.9566835520768623e-01   1.3897828277803786e-01   2.0479464679531140e-01   4.6824100038739547e-01
   1.9499999999999993e+00   1.0000000000000000e+00   1.6504901277608466e-01   3.9566835520768623e-01   1.3906201723903933e-01   2.0523787345259034e-01   4.6824100038739547e-01
   2.0000000000000000e+00   1.0000000000000000e+00   1.6536550609204576e-01   3.9566835520768623e-01   1.3913799935608795e-01   2.0567219751248572e-01   4.6824100038739547e-01
   2.0500000000000007e+00   1.0000000000000000e+00   1.6567451130908578e-01   3.9566835520768623e-01   1.3920622181123032e-01   2.0609756425271405e-01   4.6824100038739547e-01
   2.0999999999999979e+00   1.0000000000000000e+00   1.6597598977756373e-01   3.9566835520768623e-01   1.3926667873648363e-01   2.0651392063868676e-01   4.6824100038739547e-01
   2.1499999999999986e+00   1.0000000000000000e+00   1.6626990430624250e-01   3.9566835520768623e-01   1.3931936624223487e-01   2.0692121533641997e-01   4.6824100038739547e-01
   2.1999999999999993e+00   1.0000000000000000e+00   1.6655621917094152e-01   3.9566835520768623e-01   1.3936428205191764e-01   2.0731939872473967e-01   4.6824100038739547e-01
   2.2500000000000000e+00   1.0000000000000000e+00   1.6683490012243779e-01   3.9566835520768623e-01   1.3940142559263161e-01   2.0770842290670127e-01   4.6824100038739547e-01
   2.3000000000000007e+00   1.0000000000000000e+00   1.6710591439390907e-01   3.9566835520768623e-01   1.3943079799145189e-01   2.0808824172040338e-01   4.6824100038739547e-01
   2.3499999999999979e+00   1.0000000000000000e+00   1.6736923070737877e-01   3.9566835520768623e-01   1.3945240207119083e-01   2.0845881074886027e-01   4.6824100038739547e-01
   2.3999999999999986e+00   1.0000000000000000e+00   1.6762481928006229e-01   3.9566835520768623e-01   1.3946624234309377e-01   2.0882008732934193e-01   4.6824100038739547e-01
   2.4499999999999993e+00   1.0000000000000000e+00   1.6787265182954797e-01   3.9566835520768623e-01   1.3947232500381909e-01   2.0917203056184072e-01   4.6824100038739547e-01
   2.5000000000000000e+00   1.0000000000000000e+00   1.6811270157861682e-01   3.9566835520768623e-01   1.3947263657099027e-01   2.0951460131683447e-01   4.6824100038739547e-01
   2.5500000000000007e+00   1.0000000000000000e+00   1.6834494325944221e-01   3.9566835520768623e-01   1.3947263682317793e-01   2.0984776224234888e-01   4.6824100038739547e-01
   2.5999999999999979e+00   1.0000000000000000e+00   1.6856935311706622e-01   3.9566835520768623e-01   1.3947263665168405e-01   2.1017147777018499e-01   4.6824100038739547e-01
   2.6499999999999986e+00   1.0000000000000000e+00   1.6878590891215192e-01   3.9566835520768623e-01   1.3947263675614330e-01   2.1048571412149458e-01   4.6824100038739547e-01
   2.6999999999999993e+00   1.0000000000000000e+00   1.6899458992338537e-01   3.9566835520768623e-01   1.3947244868188285e-01   2.1079043931156577e-01   4.6824100038739547e-01
   2.7500000000000000e+00   1.0000000000000000e+00   1.6919537694887532e-01   3.9566835520768623e-01   1.3947245471041800e-01   2.1108562315391918e-01   4.6824100038739547e-01
   2.8000000000000007e+00   1.0000000000000000e+00   1.6938825230728297e-01   3.9566835520768623e-01   1.3947246070220573e-01   2.1137123726354401e-01   4.6824100038739547e-01
   2.8499999999999979e+00   1.0000000000000000e+00   1.6957319983815206e-01   3.9566835520768623e-01   1.3947246665540675e-01   2.1164725505961687e-01   4.6824100038739547e-01
   2.8999999999999986e+00   1.0000000000000000e+00   1.6975020490141970e-01   3.9566835520768623e-01   1.3947247257751486e-01   2.1191365176724739e-01   4.6824100038739547e-01
   2.9499999999999993e+00   1.0000000000000000e+00   1.6991925437684252e-01   3.9566835520768623e-01   1.3947247846138705e-01   2.1217040441865728e-01   4.6824100038739547e-01
   3.0000000000000000e+00   1.0000000000000000e+00   1.7008033666218972e-01   3.9566835520768623e-01   1.3947248430173503e-01   2.1241749185361852e-01   4.6824100038739547e-01
   3.0500000000000007e+00   1.0000000000000000e+00   1.7023344152282233e-01   3.9566835520768623e-01   1.3947249010658821e-01   2.1265489471910487e-01   4.6824100038739547e-01
   3.0999999999999979e+00   1.0000000000000000e+00   1.7037856066089677e-01   3.9566835520768623e-01   1.3947249586590904e-01   2.1288259546830174e-01   4.6824100038739547e-01
   3.1499999999999986e+00   1.0000000000000000e+00   1.7051568706298487e-01   3.9566835520768623e-01   1.3947250159240707e-01   2.1310057835881754e-01   4.6824100038739547e-01
   3.1999999999999993e+00   1.0000000000000000e+00   1.7064481481749252e-01   3.9566835520768623e-01   1.3947250726015376e-01   2.1330882925122618e-01   4.6824100038739547e-01
   3.2500000000000000e+00   1.0000000000000000e+00   1.7076594005177820e-01   3.9566835520768623e-01   1.3947251260207114e-01   2.1350733637246630e-01   4.6824100038739547e-01
   3.3000000000000007e+00   1.0000000000000000e+00   1.7087906020725352e-01   3.9566835520768623e-01   1.3947251818276896e-01   2.1369608944914978e-01   4.6824100038739547e-01
   3.3499999999999979e+00   1.0000000000000000e+00   1.7098417422269124e-01   3.9566835520768623e-01   1.3947252371143201e-01   2.1387507943695735e-01   4.6824100038739547e-01
   3.3999999999999986e+00   1.0000000000000000e+00   1.7108128250865254e-01   3.9566835520768623e-01   1.3947252918830716e-01   2.1404429981616774e-01   4.6824100038739547e-01
   3.4499999999999993e+00   1.0000000000000000e+00   1.7117038695863354e-01   3.9566835520768623e-01   1.3947253461614217e-01   2.1420374559601404e-01   4.6824100038739547e-01
   3.5000000000000000e+00   1.0000000000000000e+00   1.7125149093812173e-01   3.9566835520768623e-01   1.3947253997608483e-01   2.1435341356433738e-01   4.6824100038739547e-01
   3.5500000000000007e+00   1.0000000000000000e+00   1.7132459936489935e-01   3.9566835520768623e-01   1.3947254527649647e-01   2.1449330226833779e-01   4.6824100038739547e-01
   3.5999999999999979e+00   1.0000000000000000e+00   1.7138971833266542e-01   3.9566835520768623e-01   1.3947255051356047e-01   2.1462341200870835e-01   4.6824100038739547e-01
   3.6499999999999986e+00   1.0000000000000000e+00   1.7144685566941523e-01   3.9566835520768623e-01   1.3947255568035502e-01   2.1474374484187131e-01   4.6824100038739547e-01
   3.6999999999999993e+00   1.0000000000000000e+00   1.7149602053968682e-01   3.9566835520768623e-01   1.3947256076974732e-01   2.1485430470168013e-01   4.6824100038739547e-01
   3.7500000000000000e+00   1.0000000000000000e+00   1.7153722353421491e-01   3.9566835520768623e-01   1.3947256577843814e-01   2.1495509683021610e-01   4.6824100038739547e-01
   3.8000000000000007e+00   1.0000000000000000e+00   1.7157047665958666e-01   3.9566835520768623e-01   1.3947257068976474e-01   2.1504612862592534e-01   4.6824100038739547e-01
   3.8499999999999979e+00   1.0000000000000000e+00   1.7159579332760666e-01   3.9566835520768623e-01   1.3947257550491612e-01   2.1512740904815658e-01   4.6824100038739547e-01
   3.8999999999999986e+00   1.0000000000000000e+00   1.7161318834345135e-01   3.9566835520768623e-01   1.3947257974336280e-01   2.1519894875469400e-01   4.6824100038739547e-01
   3.9499999999999993e+00   1.0000000000000000e+00   1.7162260718911029e-01   3.9566835520768623e-01   1.3947258430571011e-01   2.1526076009007103e-01   4.6824100038739547e-01
   4.0000000000000000e+00   1.0000000000000000e+00   1.7162376102959270e-01   3.9566835520768623e-01   1.3947258754085673e-01   2.1531285707313211e-01   4.6824100038739547e-01
   4.0499999999999989e+00   1.0000000000000000e+00   1.7162377834788967e-01   3.9566835520768623e-01   1.3947258832774501e-01   2.1535525538445002e-01   4.6824100038739547e-01
   4.0999999999999996e+00   1.0000000000000000e+00   1.7162380262567387e-01   3.9566835520768623e-01   1.3947258238654106e-01   2.1538797235096777e-01   4.6824100038739547e-01
   4.1499999999999986e+00   1.0000000000000000e+00   1.7162382666330953e-01   3.9566835520768623e-01   1.3947258612109040e-01   2.1541102693242384e-01   4.6824100038739547e-01
   4.1999999999999993e+00   1.0000000000000000e+00   1.7162385058063576e-01   3.9566835520768623e-01   1.3947258975281907e-01   2.1542439106372982e-01   4.6824100038739547e-01
   4.2500000000000000e+00   1.0000000000000000e+00   1.7162387439420362e-01   3.9566835520768623e-01   1.3947259327822983e-01   2.1542685190681754e-01   4.6824100038739547e-01
   4.2999999999999989e+00   1.0000000000000000e+00   1.7162389808605785e-01   3.9566835520768623e-01   1.3947259669372070e-01   2.1542688306283214e-01   4.6824101042527866e-01
   4.3499999999999996e+00   1.0000000000000000e+00   1.7162392168842561e-01   3.9566835520768623e-01   1.3947259999914707e-01   2.1542692254836340e-01   4.6824101042527866e-01
   4.3999999999999986e+00   1.0000000000000000e+00   1.7162394514527954e-01   3.9566835520768623e-01   1.3947260318516808e-01   2.1542696168423073e-01   4.6824101042527866e-01
   4.4499999999999993e+00   1.0000000000000000e+00   1.7162396848763292e-01   3.9566835520768623e-01   1.3947260626018868e-01   2.1542700064685183e-01   4.6824101042527866e-01
   4.5000000000000000e+00   1.0000000000000000e+00   1.7162399170002351e-01   3.9566835520768623e-01   1.3947260921214208e-01   2.1542703940379054e-01   4.6824101042527866e-01
   4.5499999999999989e+00   1.0000000000000000e+00   1.7162401478772479e-01   3.9566835520768623e-01   1.3947261204179881e-01   2.1542707797085714e-01   4.6824101042527866e-01
   4.5999999999999996e+00   1.0000000000000000e+00   1.7162403594477371e-01   3.9566835520768623e-01   1.3947261474665609e-01   2.1542711631486539e-01   4.6824101042527866e-01
   4.6499999999999986e+00   1.0000000000000000e+00   1.7162405869705677e-01   3.9566835520768623e-01   1.3947261732890784e-01   2.1542715441621568e-01   4.6824101042527866e-01
   4.6999999999999993e+00   1.0000000000000000e+00   1.7162408129820808e-01   3.9566835520768623e-01   1.3947261977575026e-01   2.1542719230930901e-01   4.6824101042527866e-01
   4.7500000000000000e+00   1.0000000000000000e+00   1.7162410374897666e-01   3.9566835520768623e-01   1.3947262209243813e-01   2.1542722997228381e-01   4.6824101042527866e-01
   4.7999999999999989e+00   1.0000000000000000e+00   1.7162412016766124e-01   3.9566835520768623e-01   1.3947262427461071e-01   2.1542726738779555e-01   4.6824101042527866e-01
   4.8499999999999996e+00   1.0000000000000000e+00   1.7162412034984340e-01   3.9566835520768623e-01   1.3947262631933560e-01   2.1542730252638531e-01   4.6824101042527866e-01
   4.8999999999999986e+00   1.0000000000000000e+00   1.7162414031124390e-01   3.9566835520768623e-01   1.3947262822333067e-01   2.1542733935712702e-01   4.6824101042527866e-01
   4.9499999999999993e+00   1.0000000000000000e+00   1.7162416087692706e-01   3.9566835520768623e-01   1.3947262998340040e-01   2.1542737590440064e-01   4.6824101307983379e-01
   5.0000000000000000e+00   1.0000000000000000e+00   1.7162418125231177e-01   3.9566835520768623e-01   1.3947263159807255e-01   2.1542741219847455e-01   4.6824101307983379e-01
   5.0499999999999989e+00   1.0000000000000000e+00   1.7162420143023308e-01   3.9566835520768623e-01   1.3947263306453689e-01   2.1542744720017534e-01   4.6824101307983379e-01
   5.0999999999999996e+00   1.0000000000000000e+00   1.7162422140062439e-01   3.9566835520768623e-01   1.3947263437804511e-01   2.1542747613949778e-01   4.6824101307983379e-01
   5.1499999999999986e+00   1.0000000000000000e+00   1.7162424114275132e-01   3.9566835520768623e-01   1.3947263553783482e-01   2.1542748764215891e-01   4.6824101307983379e-01
   5.1999999999999993e+00   1.0000000000000000e+00   1.7162426065784930e-01   3.9566835520768623e-01   1.3947245359261409e-01   2.1542752111000177e-01   4.6824101307983379e-01
   5.2500000000000000e+00   1.0000000000000000e+00   1.7162427742379338e-01   3.9566835520768623e-01   1.3947251432802812e-01   2.1542755420966700e-01   4.6824101307983379e-01
   5.2999999999999989e+00   1.0000000000000000e+00   1.7162429615964314e-01   3.9566835520768623e-01   1.3947256330430441e-01   2.1542758694531333e-01   4.6824101307983379e-01
   5.3499999999999996e+00   1.0000000000000000e+00   1.7162430545917490e-01   3.9566835520768623e-01   1.3947260031186984e-01   2.1542761929125437e-01   4.6824101307983379e-01
   5.3999999999999986e+00   1.0000000000000000e+00   1.7162432262025143e-01   3.9566835520768623e-01   1.3947262514026698e-01   2.1542765123922292e-01   4.6824101307983379e-01
   5.4499999999999993e+00   1.0000000000000000e+00   1.7162433942535413e-01   3.9566835520768623e-01   1.3947263759148315e-01   2.1542767997457343e-01   4.6824101307983379e-01
   5.5000000000000000e+00   1.0000000000000000e+00   1.7162435587086203e-01   3.9566835520768623e-01   1.3947263745946631e-01   2.1542771074769115e-01   4.6824101307983379e-01
   5.5499999999999989e+00   1.0000000000000000e+00   1.7162437194363606e-01   3.9566835520768623e-01   1.3947262453461506e-01   2.1542773132361218e-01   4.6824101307983379e-01
   5.5999999999999996e+00   1.0000000000000000e+00   1.7162438763435253e-01   3.9566835520768623e-01   1.3947259860500799e-01   2.1542775997989055e-01   4.6824101307983379e-01
   5.6499999999999986e+00   1.0000000000000000e+00   1.7162440292612932e-01   3.9566835520768623e-01   1.3947255946986462e-01   2.1542778806512958e-01   4.6824101307983379e-01
   5.6999999999999993e+00   1.0000000000000000e+00   1.7162441782286916e-01   3.9566835520768623e-01   1.3947250691429774e-01   2.1542781557219137e-01   4.6824101307983379e-01
   5.7500000000000000e+00   1.0000000000000000e+00   1.7162443229500579e-01   3.9566835520768623e-01   1.3947244070671652e-01   2.1542784247941141e-01   4.6824101307983379e-01
   5.7999999999999989e+00   1.0000000000000000e+00   1.7162444635789645e-01   3.9566835520768623e-01   1.3947263522921063e-01   2.1542786877312248e-01   4.6824101307983379e-01
   5.8499999999999996e+00   1.0000000000000000e+00   1.7162445997405504e-01   3.9566835520768623e-01   1.3947263391620962e-01   2.1542789443292093e-01   4.6824101307983379e-01
   5.8999999999999986e+00   1.0000000000000000e+00   1.7162447315504276e-01   3.9566835520768623e-01   1.3947263240262528e-01   2.1542791944991990e-01   4.6824101307983379e-01
   5.9499999999999993e+00   1.0000000000000000e+00   1.7162448587004106e-01   3.9566835520768623e-01   1.3947263068752061e-01   2.1542794379055161e-01   4.6824101307983379e-01
   6.0000000000000000e+00   1.0000000000000000e+00   1.7162449812823963e-01   3.9566835520768623e-01   1.3947262876450736e-01   2.1542796746339124e-01   4.6824101307983379e-01
   6.0499999999999989e+00   1.0000000000000000e+00   1.7162450989925812e-01   3.9566835520768623e-01   1.3947262663288940e-01   2.1542799043806940e-01   4.6824101307983379e-01
   6.0999999999999996e+00   1.0000000000000000e+00   1.7162452117885021e-01   3.9566835520768623e-01   1.3947262428635143e-01   2.1542801270794545e-01   4.6824101307983379e-01
   6.1499999999999986e+00   1.0000000000000000e+00   1.7162453195952329e-01   3.9566835520768623e-01   1.3947262172730193e-01   2.1542803422905907e-01   4.6824101307983379e-01
   6.1999999999999993e+00   1.0000000000000000e+00   1.7162343320517201e-01   3.9566835520768623e-01   1.3947261894365803e-01   2.1542805502361773e-01   4.6824101307983379e-01
   6.2500000000000000e+00   1.0000000000000000e+00   1.7162357165139058e-01   3.9566835520768623e-01   1.3947261593831464e-01   2.1542807503738381e-01   4.6824101307983379e-01
   6.2999999999999989e+00   1.0000000000000000e+00   1.7162370242465333e-01   3.9566835520768623e-01   1.3947261271125583e-01   2.1542809428239618e-01   4.6824101307983379e-01
   6.3499999999999996e+00   1.0000000000000000e+00   1.7162382531690232e-01   3.9566835520768623e-01   1.3947260924734439e-01   2.1542811271348697e-01   4.6824101307983379e-01
   6.3999999999999986e+00   1.0000000000000000e+00   1.7162394018844104e-01   3.9566835520768623e-01   1.3947260555564223e-01   2.1542813033130431e-01   4.6824101307983379e-01
   6.4499999999999993e+00   1.0000000000000000e+00   1.7162404683393695e-01   3.9566835520768623e-01   1.3947260162587410e-01   2.1542814711996106e-01   4.6824101307983379e-01
   6.5000000000000000e+00   1.0000000000000000e+00   1.7162414511184973e-01   3.9566835520768623e-01   1.3947259745113461e-01   2.1542667384469208e-01   4.6824101307983379e-01
   6.5499999999999989e+00   1.0000000000000000e+00   1.7162423481159747e-01   3.9566835520768623e-01   1.3947259303544948e-01   2.1542687159183344e-01   4.6824101307983379e-01
   6.5999999999999996e+00   1.0000000000000000e+00   1.7162431576175766e-01   3.9566835520768623e-01   1.3947258837039386e-01   2.1542705751525174e-01   4.6824101307983379e-01
   6.6499999999999986e+00   1.0000000000000000e+00   1.7162438779991479e-01   3.9566835520768623e-01   1.3947258345650004e-01   2.1542723142042500e-01   4.6824101307983379e-01
   6.6999999999999993e+00   1.0000000000000000e+00   1.7162445071031263e-01   3.9566835520768623e-01   1.3947257828695520e-01   2.1542739302517036e-01   4.6824101307983379e-01
   6.7500000000000000e+00   1.0000000000000000e+00   1.7162450432519000e-01   3.9566835520768623e-01   1.3947257285836384e-01   2.1542754209022438e-01   4.6824101307983379e-01
   6.7999999999999989e+00   1.0000000000000000e+00   1.7162352134367787e-01   3.9566835520768623e-01   1.3947256716657416e-01   2.1542767837729807e-01   4.6824101307983379e-01
   6.8499999999999996e+00   1.0000000000000000e+00   1.7162401088018850e-01   3.9566835520768623e-01   1.3947256120552415e-01   2.1542780160287675e-01   4.6824101307983379e-01
   6.8999999999999986e+00   1.0000000000000000e+00   1.7162435974455753e-01   3.9566835520768623e-01   1.3947255497886302e-01   2.1542791150810617e-01   4.6824101307983379e-01
   6.9499999999999993e+00   1.0000000000000000e+00   1.7162456548433161e-01   3.9566835520768623e-01   1.3947254847664323e-01   2.1542800784957949e-01   4.6824101307983379e-01
   7.0000000000000000e+00   1.0000000000000000e+00   1.7162462562682271e-01   3.9566835520768623e-01   1.3947254169584772e-01   2.1542809035448349e-01   4.6824101307983379e-01
   7.0499999999999989e+00   1.0000000000000000e+00   1.7162453767682073e-01   3.9566835520768623e-01   1.3947253462790304e-01   2.1542661710751163e-01   4.6824101307983379e-01
   7.0999999999999996e+00   1.0000000000000000e+00   1.7162429912373059e-01   3.9566835520768623e-01   1.3947252728287443e-01   2.1542732664872702e-01   4.6824101307983379e-01
   7.1499999999999986e+00   1.0000000000000000e+00   1.7162390744024936e-01   3.9566835520768623e-01   1.3947251964215035e-01   2.1542784326904843e-01   4.6824101307983379e-01
   7.1999999999999993e+00   1.0000000000000000e+00   1.7162336010448728e-01   3.9566835520768623e-01   1.3947251170844968e-01   2.1542816373721513e-01   4.6824101454593758e-01
   7.2500000000000000e+00   1.0000000000000000e+00   1.7162448629067401e-01   3.9566835520768623e-01   1.3947250347421794e-01   2.1542828487560717e-01   4.6824101454593758e-01
   7.2999999999999989e+00   1.0000000000000000e+00   1.7162442465419811e-01   3.9566835520768623e-01   1.3947249493914252e-01   2.1542820344887900e-01   4.6824101454593758e-01
   7.3499999999999996e+00   1.0000000000000000e+00   1.7162435130713702e-01   3.9566835520768623e-01   1.3947248609214263e-01   2.1542791621282728e-01   4.6824101454593758e-01
   7.3999999999999986e+00   1.0000000000000000e+00   1.7162426602845246e-01   3.9566835520768623e-01   1.3947247693957049e-01   2.1542741989486422e-01   4.6824101454593758e-01
   7.4499999999999993e+00   1.0000000000000000e+00   1.7162416860007002e-01   3.9566835520768623e-01   1.3947246747095876e-01   2.1542671120944321e-01   4.6824101454593758e-01
   7.5000000000000000e+00   1.0000000000000000e+00   1.7162405882581308e-01   3.9566835520768623e-01   1.3947245768403038e-01   2.1542809403197011e-01   4.6824101454593758e-01
   7.5499999999999989e+00   1.0000000000000000e+00   1.7162393645569202e-01   3.9566835520768623e-01   1.3947244756795077e-01   2.1542800605337661e-01   4.6824101454593758e-01
   7.5999999999999996e+00   1.0000000000000000e+00   1.7162380128074900e-01   3.9566835520768623e-01   1.3947263608562577e-01   2.1542790083472896e-01   4.6824101454593758e-01
   7.6499999999999986e+00   1.0000000000000000e+00   1.7162365305762953e-01   3.9566835520768623e-01   1.3947263591097944e-01   2.1542777807898442e-01   4.6824101454593758e-01
   7.6999999999999993e+00   1.0000000000000000e+00   1.7162349159390294e-01   3.9566835520768623e-01   1.3947263573118546e-01   2.1542763749699959e-01   4.6824101454593758e-01
   7.7500000000000000e+00   1.0000000000000000e+00   1.7162331659592850e-01   3.9566835520768623e-01   1.3947263554392955e-01   2.1542747877471666e-01   4.6824101454593758e-01
   7.7999999999999989e+00   1.0000000000000000e+00   1.7162451971534229e-01   3.9566835520768623e-01   1.3947263534899376e-01   2.1542730160294654e-01   4.6824101454593758e-01
   7.8499999999999996e+00   1.0000000000000000e+00   1.7162450526054093e-01   3.9566835520768623e-01   1.3947263514720476e-01   2.1542710565809192e-01   4.6824101454593758e-01
   7.8999999999999986e+00   1.0000000000000000e+00   1.7162448980146738e-01   3.9566835520768623e-01   1.3947263493618209e-01   2.1542689062675574e-01   4.6824101454593758e-01
   7.9499999999999993e+00   1.0000000000000000e+00   1.7162447329022221e-01   3.9566835520768623e-01   1.3947263471758717e-01   2.1542665623446455e-01   4.6824101454593758e-01
   8.0000000000000000e+00   1.0000000000000000e+00   1.7162445572091403e-01   3.9566835520768623e-01   1.3947263448982905e-01   2.1542814114865552e-01   4.6824101454593758e-01
   8.0499999999999989e+00   1.0000000000000000e+00   1.7162443707472208e-01   3.9566835520768623e-01   1.3947263425381681e-01   2.1542812003475106e-01   4.6824101454593758e-01
   8.0999999999999996e+00   1.0000000000000000e+00   1.7162441732922085e-01   3.9566835520768623e-01   1.3947263400762824e-01   2.1542809733876364e-01   4.6824101454593758e-01
   8.1499999999999986e+00   1.0000000000000000e+00   1.7162439647126396e-01   3.9566835520768623e-01   1.3947263375184529e-01   2.1542807304438000e-01   4.6824101454593758e-01
   8.1999999999999993e+00   1.0000000000000000e+00   1.7162437446903833e-01   3.9566835520768623e-01   1.3947263348521005e-01   2.1542804710671207e-01   4.6824101454593758e-01
   8.2500000000000000e+00   1.0000000000000000e+00   1.7162435132175097e-01   3.9566835520768623e-01   1.3947263320970898e-01   2.1542801951279791e-01   4.6824101454593758e-01
   8.2999999999999989e+00   1.0000000000000000e+00   1.7162432698077312e-01   3.9566835520768623e-01   1.3947263292260809e-01   2.1542799021515091e-01   4.6824101454593758e-01
   8.3499999999999996e+00   1.0000000000000000e+00   1.7162430145875551e-01   3.9566835520768623e-01   1.3947263262109708e-01   2.1542795921971075e-01   4.6824101454593758e-01
   8.3999999999999986e+00   1.0000000000000000e+00   1.7162427470353706e-01   3.9566835520768623e-01   1.3947263231036716e-01   2.1542792646726838e-01   4.6824101454593758e-01
   8.4499999999999993e+00   1.0000000000000000e+00   1.7162424671007745e-01   3.9566835520768623e-01   1.3947263198659432e-01   2.1542789193078599e-01   4.6824101454593758e-01
   8.5000000000000000e+00   1.0000000000000000e+00   1.7162421744747511e-01   3.9566835520768623e-01   1.3947263164815876e-01   2.1542785559985725e-01   4.6824101454593758e-01
   8.5499999999999989e+00   1.0000000000000000e+00   1.7162418690461576e-01   3.9566835520768623e-01   1.3947263129540932e-01   2.1542781742342323e-01   4.6824101454593758e-01
   8.5999999999999996e+00   1.0000000000000000e+00   1.7162415506648779e-01   3.9566835520768623e-01   1.3947263092827344e-01   2.1542777738733895e-01   4.6824101454593758e-01
   8.6499999999999986e+00   1.0000000000000000e+00   1.7162412186449338e-01   3.9566835520768623e-01   1.3947263054701922e-01   2.1542773544677823e-01   4.6824101454593758e-01
   8.6999999999999993e+00   1.0000000000000000e+00   1.7162408733221465e-01   3.9566835520768623e-01   1.3947263014820968e-01   2.1542769156975067e-01   4.6824101454593758e-01
   8.7500000000000000e+00   1.0000000000000000e+00   1.7162405141511480e-01   3.9566835520768623e-01   1.3947262973127389e-01   2.1542764575729553e-01   4.6824101454593758e-01
   8.7999999999999989e+00   1.0000000000000000e+00   1.7162401409062966e-01   3.9566835520768623e-01   1.3947262929593798e-01   2.1542759792815885e-01   4.6824101454593758e-01
   8.8499999999999996e+00   1.0000000000000000e+00   1.7162397534298043e-01   3.9566835520768623e-01   1.3947263085333694e-01   2.1542754809310416e-01   4.6824101454593758e-01
   8.8999999999999986e+00   1.0000000000000000e+00   1.7162393514371818e-01   3.9566835520768623e-01   1.3947263055377601e-01   2.1542749618397164e-01   4.6824101454593758e-01
   8.9499999999999993e+00   1.0000000000000000e+00   1.7162389346810017e-01   3.9566835520768623e-01   1.3947263042115310e-01   2.1542744218762103e-01   4.6824101454593758e-01
   9.0000000000000000e+00   1.0000000000000000e+00   1.7162385028004848e-01   3.9566835520768623e-01   1.3947263011773847e-01   2.1542738607227438e-01   4.6824101454593758e-01
   9.0499999999999989e+00   1.0000000000000000e+00   1.7162380556518089e-01   3.9566835520768623e-01   1.3947262981018316e-01   2.1542732777258686e-01   4.6824101454593758e-01
   9.0999999999999996e+00   1.0000000000000000e+00   1.7162375929741114e-01   3.9566835520768623e-01   1.3947262949689831e-01   2.1542726729863065e-01   4.6824101454593758e-01
   9.1499999999999986e+00   1.0000000000000000e+00   1.7162371144804314e-01   3.9566835520768623e-01   1.3947262917556405e-01   2.1542720461436646e-01   4.6824101454593758e-01
   9.1999999999999993e+00   1.0000000000000000e+00   1.7162366197731319e-01   3.9566835520768623e-01   1.3947262884673753e-01   2.1542713961801804e-01   4.6824101454593758e-01
   9.2500000000000000e+00   1.0000000000000000e+00   1.7162361088072664e-01   3.9566835520768623e-01   1.3947262851183018e-01   2.1542707235835773e-01   4.6824101454593758e-01
   9.2999999999999989e+00   1.0000000000000000e+00   1.7162355810552185e-01   3.9566835520768623e-01   1.3947262816921230e-01   2.1542700273577187e-01   4.6824101454593758e-01
   9.3499999999999996e+00   1.0000000000000000e+00   1.7162350364066348e-01   3.9566835520768623e-01   1.3947262782038561e-01   2.1542693074636332e-01   4.6824101454593758e-01
   9.3999999999999986e+00   1.0000000000000000e+00   1.7162344742810340e-01   3.9566835520768623e-01   1.3947262746199049e-01   2.1542685634506301e-01   4.6824101454593758e-01
   9.4499999999999993e+00   1.0000000000000000e+00   1.7162338946557815e-01   3.9566835520768623e-01   1.3947262709639610e-01   2.1542677948891120e-01   4.6824101501694682e-01
   9.5000000000000000e+00   1.0000000000000000e+00   1.7162332972665573e-01   3.9566835520768623e-01   1.3947262672491206e-01   2.1542670013772075e-01   4.6824101501694682e-01
   9.5499999999999989e+00   1.0000000000000000e+00   1.7162452497134142e-01   3.9566835520768623e-01   1.3947262634541505e-01   2.1542661824537415e-01   4.6824101501694682e-01
   9.5999999999999996e+00   1.0000000000000000e+00   1.7162451999878622e-01   3.9566835520768623e-01   1.3947262595608639e-01   2.1542653381341448e-01   4.6824101501694682e-01
   9.6499999999999986e+00   1.0000000000000000e+00   1.7162452034989689e-01   3.9566835520768623e-01   1.3947262558201659e-01   2.1542814089697265e-01   4.6824101501694682e-01
   9.6999999999999993e+00   1.0000000000000000e+00   1.7162451691352265e-01   3.9566835520768623e-01   1.3947262517915984e-01   2.1542813363482863e-01   4.6824101501694682e-01
   9.7500000000000000e+00   1.0000000000000000e+00   1.7162451208153404e-01   3.9566835520768623e-01   1.3947262476725000e-01   2.1542812612967668e-01   4.6824101501694682e-01
   9.7999999999999989e+00   1.0000000000000000e+00   1.7162450710378060e-01   3.9566835520768623e-01   1.3947262434804614e-01   2.1542811837712950e-01   4.6824101501694682e-01
   9.8499999999999996e+00   1.0000000000000000e+00   1.7162450236125970e-01   3.9566835520768623e-01   1.3947262391980020e-01   2.1542811037948020e-01   4.6824101501694682e-01
   9.8999999999999986e+00   1.0000000000000000e+00   1.7162449713801478e-01   3.9566835520768623e-01   1.3947262348529482e-01   2.1542810719547967e-01   4.6824101501694682e-01
   9.9499999999999993e+00   1.0000000000000000e+00   1.7162449178326045e-01   3.9566835520768623e-01   1.3947262303972399e-01   2.1542810049913458e-01   4.6824101501694682e-01
   1.0000000000000000e+01   1.0000000000000000e+00   1.7162448627748217e-01   3.9566835520768623e-01   1.3947262258500198e-01   2.1542809232428950e-01   4.6824101501694682e-01
   1.0049999999999999e+01   1.0000000000000000e+00   1.7162448063365962e-01   3.9566835520768623e-01   1.3947262212449940e-01   2.1542808392720783e-01   4.6824101501694682e-01
   1.0100000000000000e+01   1.0000000000000000e+00   1.7162447483732274e-01   3.9566835520768623e-01   1.3947262165253496e-01   2.1542807529867766e-01   4.6824101501694682e-01
   1.0149999999999999e+01   1.0000000000000000e+00   1.7162446889103833e-01   3.9566835520768623e-01   1.3947262117288020e-01   2.1542806682900068e-01   4.6824101501694682e-01
   1.0199999999999999e+01   1.0000000000000000e+00   1.7162446279374624e-01   3.9566835520768623e-01   1.3947262068360036e-01   2.1542805775940502e-01   4.6824101501694682e-01
   1.0250000000000000e+01   1.0000000000000000e+00   1.7162445654394382e-01   3.9566835520768623e-01   1.3947262018249260e-01   2.1542804845291935e-01   4.6824101501694682e-01
   1.0299999999999999e+01   1.0000000000000000e+00   1.7162445013466107e-01   3.9566835520768623e-01   1.3947261967236246e-01   2.1542803890022760e-01   4.6824101534605966e-01
   1.0350000000000000e+01   1.0000000000000000e+00   1.7162444357643195e-01   3.9566835520768623e-01   1.3947261915640177e-01   2.1542802910250153e-01   4.6824101534605966e-01
   1.0399999999999999e+01   1.0000000000000000e+00   1.7162443685824602e-01   3.9566835520768623e-01   1.3947261862679658e-01   2.1542801905313391e-01   4.6824101534605966e-01
   1.0449999999999999e+01   1.0000000000000000e+00   1.7162442996447852e-01   3.9566835520768623e-01   1.3947261808691430e-01   2.1542800874678775e-01   4.6824101534605966e-01
   1.0500000000000000e+01   1.0000000000000000e+00   1.7162442290726851e-01   3.9566835520768623e-01   1.3947261754003251e-01   2.1542799817459063e-01   4.6824101534605966e-01
   1.0549999999999999e+01   1.0000000000000000e+00   1.7162441568884926e-01   3.9566835520768623e-01   1.3947261698069438e-01   2.1542798735536076e-01   4.6824101534605966e-01
   1.0600000000000000e+01   1.0000000000000000e+00   1.7162440828763550e-01   3.9566835520768623e-01   1.3947261641056879e-01   2.1542797626461205e-01   4.6824101534605966e-01
   1.0650000000000000e+01   1.0000000000000000e+00   1.7162440072315080e-01   3.9566835520768623e-01   1.3947261583120499e-01   2.1542796489561472e-01   4.6824101534605966e-01
   1.0699999999999999e+01   1.0000000000000000e+00   1.7162439297943199e-01   3.9566835520768623e-01   1.3947261523845533e-01   2.1542795325637290e-01   4.6824101534605966e-01
   1.0750000000000000e+01   1.0000000000000000e+00   1.7162438505162544e-01   3.9566835520768623e-01   1.3947261463537025e-01   2.1542794133234069e-01   4.6824101534605966e-01
   1.0799999999999999e+01   1.0000000000000000e+00   1.7162437694434893e-01   3.9566835520768623e-01   1.3947261402607147e-01   2.1542792913355574e-01   4.6824101534605966e-01
   1.0850000000000000e+01   1.0000000000000000e+00   1.7162436865131081e-01   3.9566835520768623e-01   1.3947261339707981e-01   2.1542791663495534e-01   4.6824101534605966e-01
   1.0900000000000000e+01   1.0000000000000000e+00   1.7162436030667802e-01   3.9566835520768623e-01   1.3947261276308462e-01   2.1542790384897842e-01   4.6824101534605966e-01
   1.0949999999999999e+01   1.0000000000000000e+00   1.7162435164503170e-01   3.9566835520768623e-01   1.3947261211484119e-01   2.1542789077064822e-01   4.6824101534605966e-01
   1.1000000000000000e+01   1.0000000000000000e+00   1.7162434279979866e-01   3.9566835520768623e-01   1.3947261145277526e-01   2.1542787737888749e-01   4.6824101534605966e-01
   1.1049999999999999e+01   1.0000000000000000e+00   1.7162433374313329e-01   3.9566835520768623e-01   1.3947261078069867e-01   2.1542786368935707e-01   4.6824101534605966e-01
   1.1100000000000000e+01   1.0000000000000000e+00   1.7162432450347340e-01   3.9566835520768623e-01   1.3947261009824688e-01   2.1542784968017506e-01   4.6824101534605966e-01
   1.1150000000000000e+01   1.0000000000000000e+00   1.7162431505276721e-01   3.9566835520768623e-01   1.3947260939866585e-01   2.1542783536786844e-01   4.6824101534605966e-01
   1.1199999999999999e+01   1.0000000000000000e+00   1.7162430538895332e-01   3.9566835520768623e-01   1.3947260868841760e-01   2.1542782072341193e-01   4.6824101534605966e-01
   1.1250000000000000e+01   1.0000000000000000e+00   1.7162429553985056e-01   3.9566835520768623e-01   1.3947260796725114e-01   2.1542780588734842e-01   4.6824101534605966e-01
   1.1299999999999999e+01   1.0000000000000000e+00   1.7162428546145733e-01   3.9566835520768623e-01   1.3947260722771107e-01   2.1542779058873257e-01   4.6824101534605966e-01
   1.1350000000000000e+01   1.0000000000000000e+00   1.7162427517058601e-01   3.9566835520768623e-01   1.3947260648012300e-01   2.1542777495673773e-01   4.6824101534605966e-01
   1.1400000000000000e+01   1.0000000000000000e+00   1.7162426466991984e-01   3.9566835520768623e-01   1.3947260571579576e-01   2.1542775900030695e-01   4.6824101534605966e-01
   1.1449999999999999e+01   1.0000000000000000e+00   1.7162425394691772e-01   3.9566835520768623e-01   1.3947260493666153e-01   2.1542774267284703e-01   4.6824101534605966e-01
   1.1500000000000000e+01   1.0000000000000000e+00   1.7162424300327422e-01   3.9566835520768623e-01   1.3947260414930793e-01   2.1542772599850279e-01   4.6824101534605966e-01
   1.1549999999999999e+01   1.0000000000000000e+00   1.7162423182897990e-01   3.9566835520768623e-01   1.3947260334115980e-01   2.1542770896337265e-01   4.6824101534605966e-01
   1.1600000000000000e+01   1.0000000000000000e+00   1.7162422042056874e-01   3.9566835520768623e-01   1.3947260251903959e-01   2.1542769156875477e-01   4.6824101534605966e-01
   1.1650000000000000e+01   1.0000000000000000e+00   1.7162420877174436e-01   3.9566835520768623e-01   1.3947260168396086e-01   2.1542767378586714e-01   4.6824101534605966e-01
   1.1699999999999999e+01   1.0000000000000000e+00   1.7162419689511074e-01   3.9566835520768623e-01   1.3947260083156376e-01   2.1542765565120936e-01   4.6824101534605966e-01
   1.1750000000000000e+01   1.0000000000000000e+00   1.7162418477430511e-01   3.9566835520768623e-01   1.3947259996517369e-01   2.1542763712087323e-01   4.6824101534605966e-01
   1.1799999999999999e+01   1.0000000000000000e+00   1.7162417241509059e-01   3.9566835520768623e-01   1.3947259908080845e-01   2.1542761819851666e-01   4.6824101534605966e-01
   1.1850000000000000e+01   1.0000000000000000e+00   1.7162415979715645e-01   3.9566835520768623e-01   1.3947259818668326e-01   2.1542759888460664e-01   4.6824101534605966e-01
   1.1900000000000000e+01   1.0000000000000000e+00   1.7162414692837660e-01   3.9566835520768623e-01   1.3947259727087530e-01   2.1542757917083832e-01   4.6824101534605966e-01
   1.1949999999999999e+01   1.0000000000000000e+00   1.7162413380279273e-01   3.9566835520768623e-01   1.3947259633645662e-01   2.1542755905905042e-01   4.6824101534605966e-01
   1.2000000000000000e+01   1.0000000000000000e+00   1.7162412041827149e-01   3.9566835520768623e-01   1.3947259538872203e-01   2.1542753852014618e-01   4.6824101534605966e-01
   1.2050000000000001e+01   1.0000000000000000e+00   1.7162410677081938e-01   3.9566835520768623e-01   1.3947259442645069e-01   2.1542751755983489e-01   4.6824101534605966e-01
   1.2100000000000000e+01   1.0000000000000000e+00   1.7162409286054386e-01   3.9566835520768623e-01   1.3947259344026819e-01   2.1542749616629517e-01   4.6824101534605966e-01
   1.2149999999999999e+01   1.0000000000000000e+00   1.7162407866161208e-01   3.9566835520768623e-01   1.3947259243887095e-01   2.1542747434267137e-01   4.6824101534605966e-01
   1.2199999999999999e+01   1.0000000000000000e+00   1.7162406419547224e-01   3.9566835520768623e-01   1.3947259142507606e-01   2.1542747523783368e-01   4.6824101534605966e-01
   1.2250000000000000e+01   1.0000000000000000e+00   1.7162404945439130e-01   3.9566835520768623e-01   1.3947259038390522e-01   2.1542746013100705e-01   4.6824101534605966e-01
   1.2300000000000001e+01   1.0000000000000000e+00   1.7162403441371277e-01   3.9566835520768623e-01   1.3947258932649934e-01   2.1542743867736408e-01   4.6824101534605966e-01
   1.2350000000000000e+01   1.0000000000000000e+00   1.7162401909340638e-01   3.9566835520768623e-01   1.3947258825194173e-01   2.1542741684026454e-01   4.6824101534605966e-01
   1.2399999999999999e+01   1.0000000000000000e+00   1.7162400346464221e-01   3.9566835520768623e-01   1.3947258715612429e-01   2.1542739461543850e-01   4.6824101534605966e-01
   1.2449999999999999e+01   1.0000000000000000e+00   1.7162398755375180e-01   3.9566835520768623e-01   1.3947258603916726e-01   2.1542737200315326e-01   4.6824101534605966e-01
   1.2500000000000000e+01   1.0000000000000000e+00   1.7162397134698357e-01   3.9566835520768623e-01   1.3947258490093131e-01   2.1542735080216102e-01   4.6824101534605966e-01
   1.2550000000000001e+01   1.0000000000000000e+00   1.7162395480412571e-01   3.9566835520768623e-01   1.3947258374600582e-01   2.1542732749307555e-01   4.6824101534605966e-01
   1.2600000000000000e+01   1.0000000000000000e+00   1.7162393796923781e-01   3.9566835520768623e-01   1.3947258256882392e-01   2.1542730378183625e-01   4.6824101534605966e-01
   1.2649999999999999e+01   1.0000000000000000e+00   1.7162392081292799e-01   3.9566835520768623e-01   1.3947258136653454e-01   2.1542727965198491e-01   4.6824101534605966e-01
   1.2699999999999999e+01   1.0000000000000000e+00   1.7162390333087374e-01   3.9566835520768623e-01   1.3947258014541264e-01   2.1542725512538360e-01   4.6824101534605966e-01
   1.2750000000000000e+01   1.0000000000000000e+00   1.7162388551493993e-01   3.9566835520768623e-01   1.3947257889925455e-01   2.1542723016268475e-01   4.6824101534605966e-01
   1.2800000000000001e+01   1.0000000000000000e+00   1.7162386738025953e-01   3.9566835520768623e-01   1.3947257763168375e-01   2.1542720481952451e-01   4.6824101534605966e-01
   1.2850000000000000e+01   1.0000000000000000e+00   1.7162384889040214e-01   3.9566835520768623e-01   1.3947257634077376e-01   2.1542717901529124e-01   4.6824101534605966e-01
   1.2899999999999999e+01   1.0000000000000000e+00   1.7162383006877660e-01   3.9566835520768623e-01   1.3947257503143592e-01   2.1542715280688238e-01   4.6824101534605966e-01
   1.2949999999999999e+01   1.0000000000000000e+00   1.7162383748993229e-01   3.9566835520768623e-01   1.3947257368932295e-01   2.1542712617428356e-01   4.6824101534605966e-01
   1.3000000000000000e+01   1.0000000000000000e+00   1.7162381922935099e-01   3.9566835520768623e-01   1.3947257232408253e-01   2.1542709909527794e-01   4.6824101534605966e-01
   1.3050000000000001e+01   1.0000000000000000e+00   1.7162380788368559e-01   3.9566835520768623e-01   1.3947257093579010e-01   2.1542707157805821e-01   4.6824101534605966e-01
   1.3100000000000000e+01   1.0000000000000000e+00   1.7162378934709488e-01   3.9566835520768623e-01   1.3947256952242534e-01   2.1542704360485432e-01   4.6824101534605966e-01
   1.3149999999999999e+01   1.0000000000000000e+00   1.7162377052124969e-01   3.9566835520768623e-01   1.3947256808125444e-01   2.1542701517279758e-01   4.6824101534605966e-01
   1.3199999999999999e+01   1.0000000000000000e+00   1.7162375136624350e-01   3.9566835520768623e-01   1.3947256661245117e-01   2.1542698630687249e-01   4.6824101534605966e-01
   1.3250000000000000e+01   1.0000000000000000e+00   1.7162373191290439e-01   3.9566835520768623e-01   1.3947256511872747e-01   2.1542695694643538e-01   4.6824101534605966e-01
   1.3300000000000001e+01   1.0000000000000000e+00   1.7162371217346983e-01   3.9566835520768623e-01   1.3947256360075205e-01   2.1542692716460585e-01   4.6824101534605966e-01
   1.3350000000000000e+01   1.0000000000000000e+00   1.7162369404870548e-01   3.9566835520768623e-01   1.3947257393291612e-01   2.1542689689091565e-01   4.6824101534605966e-01
   1.3399999999999999e+01   1.0000000000000000e+00   1.7162367374720275e-01   3.9566835520768623e-01   1.3947257282317821e-01   2.1542686613075213e-01   4.6824101534605966e-01
   1.3449999999999999e+01   1.0000000000000000e+00   1.7162365311683769e-01   3.9566835520768623e-01   1.3947257303215874e-01   2.1542683489186393e-01   4.6824101534605966e-01
   1.3500000000000000e+01   1.0000000000000000e+00   1.7162363217252538e-01   3.9566835520768623e-01   1.3947257193854398e-01   2.1542680321154675e-01   4.6824101534605966e-01
   1.3550000000000001e+01   1.0000000000000000e+00   1.7162361089075717e-01   3.9566835520768623e-01   1.3947257083884793e-01   2.1542677098714938e-01   4.6824101534605966e-01
   1.3600000000000000e+01   1.0000000000000000e+00   1.7162358928936569e-01   3.9566835520768623e-01   1.3947256972562005e-01   2.1542673830192019e-01   4.6824101534605966e-01
   1.3649999999999999e+01   1.0000000000000000e+00   1.7162356736182033e-01   3.9566835520768623e-01   1.3947256859614190e-01   2.1542670509065495e-01   4.6824101534605966e-01
   1.3699999999999999e+01   1.0000000000000000e+00   1.7162354508319744e-01   3.9566835520768623e-01   1.3947256746282546e-01   2.1542667195696460e-01   4.6824101534605966e-01
   1.3750000000000000e+01   1.0000000000000000e+00   1.7162352246875320e-01   3.9566835520768623e-01   1.3947256631103927e-01   2.1542663776286491e-01   4.6824101534605966e-01
   1.3800000000000001e+01   1.0000000000000000e+00   1.7162349950370745e-01   3.9566835520768623e-01   1.3947256514549403e-01   2.1542660305212999e-01   4.6824101534605966e-01
   1.3850000000000000e+01   1.0000000000000000e+00   1.7162347619222360e-01   3.9566835520768623e-01   1.3947256396921487e-01   2.1542656783093964e-01   4.6824101534605966e-01
   1.3899999999999999e+01   1.0000000000000000e+00   1.7162345253349298e-01   3.9566835520768623e-01   1.3947256278149012e-01   2.1542653205500475e-01   4.6824101534605966e-01
   1.3949999999999999e+01   1.0000000000000000e+00   1.7162342852706314e-01   3.9566835520768623e-01   1.3947256158005281e-01   2.1542649576962988e-01   4.6824101534605966e-01
   1.4000000000000000e+01   1.0000000000000000e+00   1.7162340415638763e-01   3.9566835520768623e-01   1.3947256036844005e-01   2.1542814571568755e-01   4.6824101534605966e-01
   1.4050000000000001e+01   1.0000000000000000e+00   1.7162337940987715e-01   3.9566835520768623e-01   1.3947255913805628e-01   2.1542814284173689e-01   4.6824101534605966e-01
   1.4100000000000000e+01   1.0000000000000000e+00   1.7162335430567963e-01   3.9566835520768623e-01   1.3947255790260835e-01   2.1542813991898177e-01   4.6824101534605966e-01
   1.4149999999999999e+01   1.0000000000000000e+00   1.7162332883560746e-01   3.9566835520768623e-01   1.3947255664105895e-01   2.1542813695645707e-01   4.6824101534605966e-01
   1.4199999999999999e+01   1.0000000000000000e+00   1.7162453226855140e-01   3.9566835520768623e-01   1.3947255537874576e-01   2.1542813395257365e-01   4.6824101534605966e-01
   1.4250000000000000e+01   1.0000000000000000e+00   1.7162453039160122e-01   3.9566835520768623e-01   1.3947255409204179e-01   2.1542813089891569e-01   4.6824101534605966e-01
   1.4300000000000001e+01   1.0000000000000000e+00   1.7162452848891183e-01   3.9566835520768623e-01   1.3947255280307910e-01   2.1542812780820933e-01   4.6824101534605966e-01
   1.4350000000000000e+01   1.0000000000000000e+00   1.7162452655705490e-01   3.9566835520768623e-01   1.3947255150119137e-01   2.1542812466986697e-01   4.6824101534605966e-01
   1.4399999999999999e+01   1.0000000000000000e+00   1.7162452459313238e-01   3.9566835520768623e-01   1.3947255017229027e-01   2.1542812148594637e-01   4.6824101534605966e-01
   1.4449999999999999e+01   1.0000000000000000e+00   1.7162452260252925e-01   3.9566835520768623e-01   1.3947254883650562e-01   2.1542811825204219e-01   4.6824101534605966e-01
   1.4500000000000000e+01   1.0000000000000000e+00   1.7162452058584143e-01   3.9566835520768623e-01   1.3947254748703120e-01   2.1542811498291983e-01   4.6824101534605966e-01
   1.4550000000000001e+01   1.0000000000000000e+00   1.7162451853921781e-01   3.9566835520768623e-01   1.3947254612597884e-01   2.1542811164842643e-01   4.6824101534605966e-01
   1.4600000000000000e+01   1.0000000000000000e+00   1.7162451645882504e-01   3.9566835520768623e-01   1.3947254491083122e-01   2.1542810828318112e-01   4.6824101534605966e-01
   1.4649999999999999e+01   1.0000000000000000e+00   1.7162451434735757e-01   3.9566835520768623e-01   1.3947254352600394e-01   2.1542810486096836e-01   4.6824101534605966e-01
   1.4699999999999999e+01   1.0000000000000000e+00   1.7162451220433925e-01   3.9566835520768623e-01   1.3947254212579577e-01   2.1542810139000443e-01   4.6824101534605966e-01
   1.4750000000000000e+01   1.0000000000000000e+00   1.7162451002767112e-01   3.9566835520768623e-01   1.3947254071298451e-01   2.1542809787481967e-01   4.6824101534605966e-01
   1.4800000000000001e+01   1.0000000000000000e+00   1.7162450782764357e-01   3.9566835520768623e-01   1.3947253927917261e-01   2.1542809430987006e-01   4.6824101534605966e-01
   1.4850000000000000e+01   1.0000000000000000e+00   1.7162450558879602e-01   3.9566835520768623e-01   1.3947253783757577e-01   2.1542809069462918e-01   4.6824101534605966e-01
   1.4899999999999999e+01   1.0000000000000000e+00   1.7162450336590604e-01   3.9566835520768623e-01   1.3947253637872481e-01   2.1542808702753893e-01   4.6824101534605966e-01
   1.4949999999999999e+01   1.0000000000000000e+00   1.7162450106680299e-01   3.9566835520768623e-01   1.3947253490578751e-01   2.1542808330790705e-01   4.6824101534605966e-01
   1.5000000000000000e+01   1.0000000000000000e+00   1.7162449872904847e-01   3.9566835520768623e-01   1.3947253341671700e-01   2.1542807953861876e-01   4.6824101534605966e-01
   1.5050000000000001e+01   1.0000000000000000e+00   1.7162449636335639e-01   3.9566835520768623e-01   1.3947253191008602e-01   2.1542807572099948e-01   4.6824101534605966e-01
   1.5100000000000000e+01   1.0000000000000000e+00   1.7162449395845103e-01   3.9566835520768623e-01   1.3947253039503266e-01   2.1542807184034998e-01   4.6824101534605966e-01
   1.5149999999999999e+01   1.0000000000000000e+00   1.7162449152426590e-01   3.9566835520768623e-01   1.3947252886081235e-01   2.1542806791797017e-01   4.6824101534605966e-01
   1.5199999999999999e+01   1.0000000000000000e+00   1.7162448905051525e-01   3.9566835520768623e-01   1.3947252731039805e-01   2.1542806393651273e-01   4.6824101534605966e-01
   1.5250000000000000e+01   1.0000000000000000e+00   1.7162448654177370e-01   3.9566835520768623e-01   1.3947252574945099e-01   2.1542805990140060e-01   4.6824101534605966e-01
   1.5300000000000001e+01   1.0000000000000000e+00   1.7162448400179392e-01   3.9566835520768623e-01   1.3947252417005984e-01   2.1542805580715502e-01   4.6824101534605966e-01
   1.5350000000000000e+01   1.0000000000000000e+00   1.7162448142315423e-01   3.9566835520768623e-01   1.3947252257129375e-01   2.1542805165962203e-01   4.6824101534605966e-01
   1.5399999999999999e+01   1.0000000000000000e+00   1.7162447880574092e-01   3.9566835520768623e-01   1.3947252096540022e-01   2.1542804745076838e-01   4.6824101534605966e-01
   1.5449999999999999e+01   1.0000000000000000e+00   1.7162447615465196e-01   3.9566835520768623e-01   1.3947251933216664e-01   2.1542804319362732e-01   4.6824101534605966e-01
   1.5500000000000000e+01   1.0000000000000000e+00   1.7162447346284168e-01   3.9566835520768623e-01   1.3947251768711066e-01   2.1542803887617618e-01   4.6824101534605966e-01
   1.5550000000000001e+01   1.0000000000000000e+00   1.7162447073147596e-01   3.9566835520768623e-01   1.3947251603003180e-01   2.1542803450185191e-01   4.6824101534605966e-01
   1.5600000000000000e+01   1.0000000000000000e+00   1.7162446796081030e-01   3.9566835520768623e-01   1.3947251435352620e-01   2.1542803007138295e-01   4.6824101534605966e-01
   1.5649999999999999e+01   1.0000000000000000e+00   1.7162446514900467e-01   3.9566835520768623e-01   1.3947251265852589e-01   2.1542802557666793e-01   4.6824101534605966e-01
   1.5699999999999999e+01   1.0000000000000000e+00   1.7162446230776418e-01   3.9566835520768623e-01   1.3947251095295535e-01   2.1542802101507652e-01   4.6824101534605966e-01
   1.5750000000000000e+01   1.0000000000000000e+00   1.7162445942199325e-01   3.9566835520768623e-01   1.3947250922862389e-01   2.1542801640161124e-01   4.6824101534605966e-01
   1.5800000000000001e+01   1.0000000000000000e+00   1.7162445648642058e-01   3.9566835520768623e-01   1.3947250747850379e-01   2.1542801172358583e-01   4.6824101534605966e-01
   1.5850000000000000e+01   1.0000000000000000e+00   1.7162445352099132e-01   3.9566835520768623e-01   1.3947250572609826e-01   2.1542800699515144e-01   4.6824101534605966e-01
   1.5899999999999999e+01   1.0000000000000000e+00   1.7162445050354219e-01   3.9566835520768623e-01   1.3947250395232744e-01   2.1542800218355115e-01   4.6824101534605966e-01
   1.5949999999999999e+01   1.0000000000000000e+00   1.7162444745010333e-01   3.9566835520768623e-01   1.3947250215557239e-01   2.1542799733073309e-01   4.6824101534605966e-01
   1.6000000000000000e+01   1.0000000000000000e+00   1.7162444435368998e-01   3.9566835520768623e-01   1.3947250033983602e-01   2.1542799239573032e-01   4.6824101534605966e-01
   1.6050000000000001e+01   1.0000000000000000e+00   1.7162444120913081e-01   3.9566835520768623e-01   1.3947249850951315e-01   2.1542798740380484e-01   4.6824101534605966e-01
   1.6100000000000001e+01   1.0000000000000000e+00   1.7162443802394961e-01   3.9566835520768623e-01   1.3947249666089442e-01   2.1542798234608870e-01   4.6824101534605966e-01
   1.6149999999999999e+01   1.0000000000000000e+00   1.7162443479846415e-01   3.9566835520768623e-01   1.3947249480174134e-01   2.1542797721966603e-01   4.6824101534605966e-01
   1.6199999999999999e+01   1.0000000000000000e+00   1.7162443151898910e-01   3.9566835520768623e-01   1.3947249291755348e-01   2.1542797202056660e-01   4.6824101534605966e-01
   1.6250000000000000e+01   1.0000000000000000e+00   1.7162442819685714e-01   3.9566835520768623e-01   1.3947249101560957e-01   2.1542796677465767e-01   4.6824101534605966e-01
   1.6300000000000001e+01   1.0000000000000000e+00   1.7162442483114254e-01   3.9566835520768623e-01   1.3947248908968363e-01   2.1542796143677245e-01   4.6824101669361495e-01
   1.6350000000000001e+01   1.0000000000000000e+00   1.7162442141301473e-01   3.9566835520768623e-01   1.3947248715442298e-01   2.1542795604397935e-01   4.6824101669361495e-01
   1.6399999999999999e+01   1.0000000000000000e+00   1.7162441794835454e-01   3.9566835520768623e-01   1.3947248519313157e-01   2.1542795057175157e-01   4.6824101669361495e-01
   1.6449999999999999e+01   1.0000000000000000e+00   1.7162441443057935e-01   3.9566835520768623e-01   1.3947248322169412e-01   2.1542794503820467e-01   4.6824101669361495e-01
   1.6500000000000000e+01   1.0000000000000000e+00   1.7162441086368524e-01   3.9566835520768623e-01   1.3947248122388570e-01   2.1542793942554700e-01   4.6824101669361495e-01
   1.6550000000000001e+01   1.0000000000000000e+00   1.7162440725476760e-01   3.9566835520768623e-01   1.3947247920821795e-01   2.1542793374648506e-01   4.6824101669361495e-01
   1.6600000000000001e+01   1.0000000000000000e+00   1.7162440358803249e-01   3.9566835520768623e-01   1.3947247717606481e-01   2.1542792798949378e-01   4.6824101669361495e-01
   1.6649999999999999e+01   1.0000000000000000e+00   1.7162439987664294e-01   3.9566835520768623e-01   1.3947247512117963e-01   2.1542792215927825e-01   4.6824101669361495e-01
   1.6699999999999999e+01   1.0000000000000000e+00   1.7162439610624863e-01   3.9566835520768623e-01   1.3947247305071969e-01   2.1542791625339100e-01   4.6824101720278405e-01
   1.6750000000000000e+01   1.0000000000000000e+00   1.7162439228837953e-01   3.9566835520768623e-01   1.3947247094669299e-01   2.1542791027757605e-01   4.6824101720278405e-01
   1.6800000000000001e+01   1.0000000000000000e+00   1.7162438841430114e-01   3.9566835520768623e-01   1.3947246883161452e-01   2.1542790421888680e-01   4.6824101720278405e-01
   1.6850000000000001e+01   1.0000000000000000e+00   1.7162438447840131e-01   3.9566835520768623e-01   1.3947246670077182e-01   2.1542789808738283e-01   4.6824101720278405e-01
   1.6899999999999999e+01   1.0000000000000000e+00   1.7162438050171905e-01   3.9566835520768623e-01   1.3947246454464948e-01   2.1542789187347269e-01   4.6824101720278405e-01
   1.6949999999999999e+01   1.0000000000000000e+00   1.7162437645356501e-01   3.9566835520768623e-01   1.3947246236266866e-01   2.1542788558099166e-01   4.6824101720278405e-01
   1.7000000000000000e+01   1.0000000000000000e+00   1.7162437235232350e-01   3.9566835520768623e-01   1.3947246016510798e-01   2.1542787921618936e-01   4.6824101720278405e-01
   1.7050000000000001e+01   1.0000000000000000e+00   1.7162436820262209e-01   3.9566835520768623e-01   1.3947245795142740e-01   2.1542787275740247e-01   4.6824101720278405e-01
   1.7100000000000001e+01   1.0000000000000000e+00   1.7162436398342540e-01   3.9566835520768623e-01   1.3947245570426553e-01   2.1542786622626645e-01   4.6824101720278405e-01
   1.7149999999999999e+01   1.0000000000000000e+00   1.7162435970941384e-01   3.9566835520768623e-01   1.3947245344541115e-01   2.1542785960599611e-01   4.6824101720278405e-01
   1.7199999999999999e+01   1.0000000000000000e+00   1.7162435537523532e-01   3.9566835520768623e-01   1.3947245115738424e-01   2.1542785291021846e-01   4.6824101720278405e-01
   1.7250000000000000e+01   1.0000000000000000e+00   1.7162435098379006e-01   3.9566835520768623e-01   1.3947244884556700e-01   2.1542784611984417e-01   4.6824101720278405e-01
   1.7300000000000001e+01   1.0000000000000000e+00   1.7162434651987568e-01   3.9566835520768623e-01   1.3947244652210838e-01   2.1542783925060532e-01   4.6824101720278405e-01
   1.7350000000000001e+01   1.0000000000000000e+00   1.7162434200218851e-01   3.9566835520768623e-01   1.3947244416736085e-01   2.1542783228873255e-01   4.6824101720278405e-01
   1.7399999999999999e+01   1.0000000000000000e+00   1.7162433741481323e-01   3.9566835520768623e-01   1.3947244178614085e-01   2.1542782523941528e-01   4.6824101720278405e-01
   1.7449999999999999e+01   1.0000000000000000e+00   1.7162433275871589e-01   3.9566835520768623e-01   1.3947243939065077e-01   2.1542781809060310e-01   4.6824101720278405e-01
   1.7500000000000000e+01   1.0000000000000000e+00   1.7162432803724828e-01   3.9566835520768623e-01   1.3947243696875228e-01   2.1542781087534948e-01   4.6824101720278405e-01
   1.7550000000000001e+01   1.0000000000000000e+00   1.7162432325357072e-01   3.9566835520768623e-01   1.3947263536908702e-01   2.1542780354689678e-01   4.6824101720278405e-01
   1.7600000000000001e+01   1.0000000000000000e+00   1.7162431840008660e-01   3.9566835520768623e-01   1.3947263529314363e-01   2.1542779613391758e-01   4.6824101720278405e-01
   1.7649999999999999e+01   1.0000000000000000e+00   1.7162431347872711e-01   3.9566835520768623e-01   1.3947263521419648e-01   2.1542778863386053e-01   4.6824101720278405e-01
   1.7699999999999999e+01   1.0000000000000000e+00   1.7162430878720350e-01   3.9566835520768623e-01   1.3947263513266819e-01   2.1542778103214730e-01   4.6824101720278405e-01
   1.7750000000000000e+01   1.0000000000000000e+00   1.7162431251926596e-01   3.9566835520768623e-01   1.3947263504904267e-01   2.1542777334006297e-01   4.6824101720278405e-01
   1.7800000000000001e+01   1.0000000000000000e+00   1.7162431002778067e-01   3.9566835520768623e-01   1.3947263496198123e-01   2.1542776554430104e-01   4.6824101720278405e-01
   1.7850000000000001e+01   1.0000000000000000e+00   1.7162430534053841e-01   3.9566835520768623e-01   1.3947263487374284e-01   2.1542775765206534e-01   4.6824101720278405e-01
   1.7899999999999999e+01   1.0000000000000000e+00   1.7162430058748038e-01   3.9566835520768623e-01   1.3947263478201358e-01   2.1542774965784139e-01   4.6824101720278405e-01
   1.7949999999999999e+01   1.0000000000000000e+00   1.7162429578584790e-01   3.9566835520768623e-01   1.3947263468743748e-01   2.1542774157584010e-01   4.6824101720278405e-01
   1.8000000000000000e+01   1.0000000000000000e+00   1.7162429093309850e-01   3.9566835520768623e-01   1.3947263459006529e-01   2.1542773338487869e-01   4.6824101720278405e-01
   1.8050000000000001e+01   1.0000000000000000e+00   1.7162428600983903e-01   3.9566835520768623e-01   1.3947263449094005e-01   2.1542772508859587e-01   4.6824101720278405e-01
   1.8100000000000001e+01   1.0000000000000000e+00   1.7162428103570609e-01   3.9566835520768623e-01   1.3947263494816595e-01   2.1542771668470975e-01   4.6824101720278405e-01
   1.8149999999999999e+01   1.0000000000000000e+00   1.7162427601612426e-01   3.9566835520768623e-01   1.3947263583298924e-01   2.1542770817288623e-01   4.6824101720278405e-01
   1.8199999999999999e+01   1.0000000000000000e+00   1.7162427154436144e-01   3.9566835520768623e-01   1.3947263589806422e-01   2.1542769955594487e-01   4.6824101720278405e-01
   1.8250000000000000e+01   1.0000000000000000e+00   1.7162426642722625e-01   3.9566835520768623e-01   1.3947263586230571e-01   2.1542769084629854e-01   4.6824101720278405e-01
   1.8300000000000001e+01   1.0000000000000000e+00   1.7162426124360383e-01   3.9566835520768623e-01   1.3947263582663455e-01   2.1542768201621323e-01   4.6824101720278405e-01
   1.8350000000000001e+01   1.0000000000000000e+00   1.7162425601376258e-01   3.9566835520768623e-01   1.3947263579055413e-01   2.1542767322900847e-01   4.6824101720278405e-01
   1.8399999999999999e+01   1.0000000000000000e+00   1.7162425071473786e-01   3.9566835520768623e-01   1.3947263575461200e-01   2.1542767334858881e-01   4.6824101720278405e-01
   1.8449999999999999e+01   1.0000000000000000e+00   1.7162424536239063e-01   3.9566835520768623e-01   1.3947263571890919e-01   2.1542766457863116e-01   4.6824101720278405e-01
   1.8500000000000000e+01   1.0000000000000000e+00   1.7162423993909934e-01   3.9566835520768623e-01   1.3947263568139540e-01   2.1542765819809717e-01   4.6824101720278405e-01
   1.8550000000000001e+01   1.0000000000000000e+00   1.7162423447110314e-01   3.9566835520768623e-01   1.3947263564535112e-01   2.1542764934242764e-01   4.6824101720278405e-01
   1.8600000000000001e+01   1.0000000000000000e+00   1.7162422893276261e-01   3.9566835520768623e-01   1.3947263560732337e-01   2.1542764038058665e-01   4.6824101720278405e-01
   1.8649999999999999e+01   1.0000000000000000e+00   1.7162422333180719e-01   3.9566835520768623e-01   1.3947263556954836e-01   2.1542763132124115e-01   4.6824101720278405e-01
   1.8699999999999999e+01   1.0000000000000000e+00   1.7162421766501698e-01   3.9566835520768623e-01   1.3947263553236977e-01   2.1542762216328304e-01   4.6824101720278405e-01
   1.8750000000000000e+01   1.0000000000000000e+00   1.7162421194066216e-01   3.9566835520768623e-01   1.3947263549445391e-01   2.1542761291379234e-01   4.6824101720278405e-01
   1.8800000000000001e+01   1.0000000000000000e+00   1.7162420615007176e-01   3.9566835520768623e-01   1.3947263545655178e-01   2.1542760355250687e-01   4.6824101720278405e-01
   1.8850000000000001e+01   1.0000000000000000e+00   1.7162420030130102e-01   3.9566835520768623e-01   1.3947263543020194e-01   2.1542759407836035e-01   4.6824101720278405e-01
   1.8899999999999999e+01   1.0000000000000000e+00   1.7162419438404194e-01   3.9566835520768623e-01   1.3947263539057611e-01   2.1542758451840918e-01   4.6824101720278405e-01
   1.8949999999999999e+01   1.0000000000000000e+00   1.7162418839538973e-01   3.9566835520768623e-01   1.3947263535210289e-01   2.1542757554395828e-01   4.6824101720278405e-01
   1.9000000000000000e+01   1.0000000000000000e+00   1.7162418234261201e-01   3.9566835520768623e-01   1.3947263531319831e-01   2.1542756577656494e-01   4.6824101720278405e-01
   1.9050000000000001e+01   1.0000000000000000e+00   1.7162417622302226e-01   3.9566835520768623e-01   1.3947263527404033e-01   2.1542755592185192e-01   4.6824101720278405e-01
   1.9100000000000001e+01   1.0000000000000000e+00   1.7162417004290592e-01   3.9566835520768623e-01   1.3947263523430270e-01   2.1542754595961458e-01   4.6824101720278405e-01
   1.9149999999999999e+01   1.0000000000000000e+00   1.7162416379205947e-01   3.9566835520768623e-01   1.3947263519351757e-01   2.1542753590356895e-01   4.6824101720278405e-01
   1.9199999999999999e+01   1.0000000000000000e+00   1.7162415746708587e-01   3.9566835520768623e-01   1.3947263515369376e-01   2.1542752571333601e-01   4.6824101720278405e-01
   1.9250000000000000e+01   1.0000000000000000e+00   1.7162415108233589e-01   3.9566835520768623e-01   1.3947263511422600e-01   2.1542751542788677e-01   4.6824101720278405e-01
   1.9300000000000001e+01   1.0000000000000000e+00   1.7162414462592143e-01   3.9566835520768623e-01   1.3947263507215774e-01   2.1542750503339550e-01   4.6824101720278405e-01
   1.9350000000000001e+01   1.0000000000000000e+00   1.7162413810407823e-01   3.9566835520768623e-01   1.3947263503118884e-01   2.1542749452635651e-01   4.6824101720278405e-01
   1.9399999999999999e+01   1.0000000000000000e+00   1.7162413150205344e-01   3.9566835520768623e-01   1.3947263499031398e-01   2.1542748390196689e-01   4.6824101720278405e-01
   1.9449999999999999e+01   1.0000000000000000e+00   1.7162412482867812e-01   3.9566835520768623e-01   1.3947263494843121e-01   2.1542747316198754e-01   4.6824101720278405e-01
   1.9500000000000000e+01   1.0000000000000000e+00   1.7162411809664280e-01   3.9566835520768623e-01   1.3947263490684844e-01   2.1542746231984128e-01   4.6824101720278405e-01
   1.9550000000000001e+01   1.0000000000000000e+00   1.7162411127591010e-01   3.9566835520768623e-01   1.3947263486487826e-01   2.1542745135783603e-01   4.6824101720278405e-01
   1.9600000000000001e+01   1.0000000000000000e+00   1.7162410438654063e-01   3.9566835520768623e-01   1.3947263482143379e-01   2.1542744027430222e-01   4.6824101720278405e-01
   1.9649999999999999e+01   1.0000000000000000e+00   1.7162409742682941e-01   3.9566835520768623e-01   1.3947263477699470e-01   2.1542742906964304e-01   4.6824101720278405e-01
   1.9699999999999999e+01   1.0000000000000000e+00   1.7162409039380563e-01   3.9566835520768623e-01   1.3947263473542576e-01   2.1542741775727622e-01   4.6824101720278405e-01
   1.9750000000000000e+01   1.0000000000000000e+00   1.7162408328015771e-01   3.9566835520768623e-01   1.3947263469178764e-01   2.1542740630957341e-01   4.6824101720278405e-01
   1.9800000000000001e+01   1.0000000000000000e+00   1.7162407610707983e-01   3.9566835520768623e-01   1.3947263464702297e-01   2.1542739477830258e-01   4.6824101720278405e-01
   1.9850000000000001e+01   1.0000000000000000e+00   1.7162406901511246e-01   3.9566835520768623e-01   1.3947263460326520e-01   2.1542738310181850e-01   4.6824101720278405e-01
   1.9899999999999999e+01   1.0000000000000000e+00   1.7162406167442712e-01   3.9566835520768623e-01   1.3947263455865819e-01   2.1542737130624806e-01   4.6824101720278405e-01
   1.9949999999999999e+01   1.0000000000000000e+00   1.7162405425772467e-01   3.9566835520768623e-01   1.3947263451400518e-01   2.1542735937032598e-01   4.6824101720278405e-01
   2.0000000000000000e+01   1.0000000000000000e+00   1.7162404677103801e-01   3.9566835520768623e-01   1.3947263446870142e-01   2.1542734732047658e-01   4.6824101720278405e-01


==> sym_sumrates.dat <==
SNR af af111 bound df nnc_ifn nnc_snd
-20 0.000416102019196 0.000416102016632 0.0215329394656 0.0215329394656 0.000416062016438 0.000420161648021
-19 0.000652920906129 0.000652920896223 0.0270736187339 0.0270736187339 0.000652822413549 0.000660890182666
-18 0.00102199094634 0.00102199090836 0.0340288098071 0.0340288098071 0.00102174964257 0.00103757199995
-17 0.00159480719357 0.00159480704921 0.0427532107446 0.0427532107446 0.00159421961329 0.00162511868933
-16 0.00247937487395 0.00247937433152 0.0536868036432 0.0536868036432 0.00247795481745 0.00253798234743
-15 0.00383698741 0.00383698539958 0.0673732965292 0.0673732965292 0.00383358680247 0.00394945834848
-14 0.00590516777946 0.00590516045099 0.0844813948298 0.0844813948298 0.00589711453417 0.00611904810207
-13 0.00902782600323 0.00902779981747 0.105828666014 0.105828666014 0.00900900823873 0.00943011252333
-12 0.0136929187659 0.0136928273962 0.132407281561 0.132407281561 0.0136496437789 0.0144397379121
-11 0.0205763436517 0.0205760336141 0.165410194 0.165410194 0.0204786763048 0.0219415301369
-10 0.0305883198334 0.0305873013177 0.206255285625 0.206255285625 0.0303726518211 0.033039459495
-9 0.044915282078 0.0449120575625 0.256603707772 0.256603707772 0.0444507925396 0.0492265354148
-8 0.0650470719405 0.0650372786904 0.318367114891 0.318367114891 0.0640744271039 0.0724561467578
-7 0.0927772638591 0.0927488524884 0.393697060711 0.393697060711 0.0908029153138 0.105187505479
-6 0.130165366912 0.13008693208 0.484948984041 0.484948984041 0.126290799846 0.15038220965
-5 0.179454401288 0.179248992111 0.594613741745 0.594613741745 0.17211962582 0.211429819729
-4 0.242945577033 0.242436458508 0.725212430019 0.725212430019 0.229573764981 0.291989317323
-3 0.322841488058 0.321648939324 0.879155889668 0.879155889668 0.299389752075 0.395750572699
-2 0.421077486288 0.418439153088 1.05857857616 1.05857857616 0.381526935171 0.526141591703
-1 0.539165253855 0.533651422418 1.26516573781 1.26516573781 0.475016029523 0.68602604181
0 0.678071905113 0.667177264009 1.5 1.5 0.577935233827 0.877443751082
1 0.838152437805 0.817771782684 1.76345495204 1.76345495204 0.687539167523 1.10144046619
2 1.01914418308 0.982979593197 2.05515700463 2.05515700463 0.800528919939 1.35801381944
3 1.22022099297 1.15921185023 2.37402353237 2.37402353237 0.913413452174 1.64617679775
4 1.44009478532 1.34199176346 2.71836928695 2.71836928695 1.02288774616 1.96411645743
5 1.67714530899 1.52634733322 3.08605981291 3.08605981291 1.12615165385 2.30941085758
6 1.92955716847 1.70728901315 3.47468426944 3.47468426944 1.22111550246 2.67926380124
7 2.19544608824 1.88028346464 3.88172156034 3.88172156034 1.30647388691 3.07072332899
8 2.4729623862 2.0416349702 4.30468082876 4.30468082876 1.38166304471 3.48086171934
9 2.76036636083 2.18871381163 4.74120663587 4.63400346906 1.44673857844 3.90690737124
10 3.05607592441 2.32001395149 5.18914742796 4.95419631039 1.50221577838 4.34632909654
11 3.35869044011 2.43506335705 5.64659155056 5.2767855611 1.54890804363 4.79687968422
12 3.66699633508 2.53423592954 6.11187785236 5.60130417171 1.58778644577 5.25660831847
13 3.97996016772 2.61852014768 6.58358845104 5.92737192284 1.61987101812 5.72385154079
14 4.29671405752 2.68929045891 7.06053039409 6.25468082557 1.64615502717 6.19721108166
15 4.61653726642 2.74811114213 7.54171151003 6.58298239314 1.6675580425 6.67552496371
16 4.93883659721 2.7965859883 8.02631423137 6.91207678234 1.68490140299 7.15783636976
17 5.26312731988 2.83625480271 8.51366985271 7.24180367812 1.69889955206 7.64336316116
18 5.58901560876 2.86853049514 9.003234666 7.57203473461 1.71016165751 8.13146971089
19 5.916182961 2.89466758987 9.49456868916 7.90266736505 1.71919923211 8.62164185974
20 6.24437273306 2.9157528853 9.98731722413 8.23361967676 1.72643672746 9.11346524576
21 6.57337873018 2.93271035237 10.4811951884 8.56482636314 1.73222311288 9.60660692049
22 6.90303567512 2.94631421086 10.9759740029 8.89623538656 1.73684322984 10.1007999825
23 7.23321133398 2.95720590939 11.4714707437 9.22780530905 1.74052825751 10.5958308766
24 7.56380006612 2.96591221245 11.9675392467 9.55950315009 1.7434649833 11.0915289859
25 7.89471757513 2.97286270654 12.4640628618 9.8913026711 1.74580379393 11.5877581605
26 8.22589665916 2.97840581272 12.9609485835 10.223183004 1.74766543091 12.0844098568
27 8.55728378411 2.98282290157 13.458122315 10.5551275563 1.74914661995 12.5813976049
28 8.88883632901 2.98634042014 13.9555250598 10.8871231377 1.75032471203 13.0786525609
29 9.22052037728 2.98914012006 14.4531098675 11.2191592641 1.75126147835 13.5761199397
30 9.55230894909 2.99136756662 14.9508393883 11.5512276036 1.75200619401 14.0737561607
31 9.88418058904 2.99313914527 15.448683919 11.8833215354 1.75259813162 14.5715265665
32 10.216118239 2.99454778554 15.9466198434 12.2154357988 1.75306856998 15.0694036023
33 10.5481083393 2.99566760887 16.4446283885 12.5475662138 1.75344240754 15.5673653648
34 10.880140113 2.99655768504 16.9426946333 12.8797094597 1.75373945517 16.0653944453
35 11.2122049958 2.99726505693 17.4408067203 13.2118628982 1.75397547029 16.5634770093
36 11.5442961823 2.99782716923 17.938955227 13.5440244335 1.75416298277 17.0616020636
37 11.8764082652 2.99827381411 18.4371326668 13.8761924004 1.75431195384 17.5597608736
38 12.2085369484 2.99862868714 18.9353330913 14.2083654765 1.75443030131 18.0579464994
39 12.5406788187 2.99891062987 19.4335517748 14.540542611 1.75452431785 18.5561534274
40 12.8728311647 2.99913462095 19.9317849628 14.8727229693 1.75459900403 19.0543772776
